On Adversarial Bias and the Robustness of Fair Machine Learning

Optimizing prediction accuracy can come at the expense of fairness. Towards minimizing discrimination against a group, fair machine learning algorithms strive to equalize the behavior of a model across different groups, by imposing a fairness constraint on models. However, we show that giving the same importance to groups of different sizes and distributions, to counteract the effect of bias in training data, can be in conflict with robustness. We analyze data poisoning attacks against group-based fair machine learning, with the focus on equalized odds. An adversary who can control sampling or labeling for a fraction of training data, can reduce the test accuracy significantly beyond what he can achieve on unconstrained models. Adversarial sampling and adversarial labeling attacks can also worsen the model's fairness gap on test data, even though the model satisfies the fairness constraint on training data. We analyze the robustness of fair machine learning through an empirical evaluation of attacks on multiple algorithms and benchmark datasets.

==> plot2/PP_csv/attacker-eominmaxloss-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.8738553912129444,0.9509852699594451,0.9208524688709642,0.8445103792680938,0.9180016653365797,0.9421790620558977,0.0,0.8763700461073003,0.0,0.04529893781171697,0.037693999128633804,0.050488345814781184,0.04083031239947649,0.04223440777073799,0.03763868792277754,0.042466063442362166,0.0,0.03531894917545525,0.0
1,0.025,0.9368560606060607,0.8184096742831259,0.9554053741873509,0.9090547836412527,0.7583138052601948,0.90873715220624,0.9400426338228324,0.0,0.8201593429810323,0.000429432142166718,0.010721244214023432,0.013141132772294568,0.012422133926499077,0.01893497163554829,0.017542447556129614,0.01895303357337701,0.005813146793266557,0.0,0.011290409532598383,0.00032245478082126703
2,0.05,0.9138636363636365,0.7594607699409592,0.9381890548075041,0.8772803553587631,0.6811298049306364,0.87702930488571,0.9170393178588344,0.0,0.7604147595985813,0.0003385075307299001,0.013952604498524706,0.014373462534060855,0.015627320576557933,0.02416849909448463,0.01584437885585633,0.024165986944039698,0.009041719830256959,0.0,0.011959360620478785,0.00028293261633948624
3,0.075,0.9035227272727279,0.7284269907710649,0.9271585082009379,0.8679889846585577,0.6356250879180171,0.8677636208915226,0.905101847465656,0.0,0.7278405511968293,0.00030974964885778446,0.015993361646484693,0.013421749494753804,0.019941337648812344,0.024423287552381302,0.014812616678716908,0.02438239648726871,0.009451200418967963,0.0,0.009069195985521514,0.0003031538890632476
4,0.1,0.8881818181818184,0.7010567948144177,0.9099313094642808,0.8556301050407923,0.59827904943689,0.8554594420142643,0.8893178588346755,4.739336492891043e-05,0.6993091523775056,0.0002842080015551174,0.017491154577310652,0.01292369073771739,0.022724953999706067,0.025291754170610508,0.013657075819705789,0.025255763241174383,0.009134182911279131,0.0004739336492891043,0.008160187443148724,0.0005257865866834617
5,0.125,0.8962499999999995,0.6769567850982523,0.9340055955228881,0.8397635823404314,0.5686939114347349,0.8396146317116218,0.8988867835149216,0.0005703422053231953,0.676117971865801,0.0007825893903649384,0.015840299403590448,0.01407016942602746,0.01794502532402548,0.029060273449481037,0.012826775526840124,0.0290389761844853,0.005445990558183351,0.00182270907011826,0.008536386379928228,0.0018287712384630747
6,0.15,0.8860037878787876,0.6485250565691416,0.9313925253545091,0.8180802971602655,0.5357352821724108,0.8179785161462861,0.8877688299384175,0.0023734177215189957,0.6470089308418383,0.0025319559406051283,0.01590220008694853,0.014461071324759921,0.018947493569948123,0.030277391501862823,0.014105871374886522,0.030265959194322643,0.007048363442019944,0.004914360484160271,0.010046344189111824,0.004908259729852472
7,0.175,0.8749999999999997,0.6160092552090006,0.9323255900491365,0.7891624410973626,0.49657312068244025,0.7951409610291381,0.8764613927048791,0.006883468834688355,0.6171190232815639,0.006430925534213229,0.016041272415794765,0.016517521784895867,0.017789871973687577,0.030861348294605927,0.025313210097281373,0.0317934315741301,0.006283125486984111,0.009446261577997408,0.008515692991766103,0.009691617897840649
8,0.2,0.861003787878788,0.5179890316860166,0.9314467574804319,0.7553992555691401,0.4945595472442407,0.5578560543313027,0.8638891520606351,0.019905213270142177,0.5274926632562813,0.4356369815545542,0.016220727296331287,0.09683280093018769,0.018369287674605685,0.029121444883949993,0.03616669272640814,0.2827916508104814,0.005855416559042994,0.014529749808598162,0.09563928320590132,0.4887380252262851


==> plot2/PP_csv/attacker-eominmaxlossnf100-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.8738553912129444,0.9509852699594451,0.9208524688709642,0.8445103792680938,0.9180016653365797,0.9421790620558977,0.0,0.8763700461073003,0.0,0.04529893781171697,0.037693999128633804,0.050488345814781184,0.04083031239947649,0.04223440777073799,0.03763868792277754,0.042466063442362166,0.0,0.03531894917545525,0.0
1,0.025,0.9397537878787877,0.8273596922767772,0.9562217452700276,0.9150149914861114,0.769260972035153,0.9146797027223184,0.9432117479867359,0.0003846153846153855,0.8294321131178968,0.0008200672844239831,0.011508410374981017,0.013006029925302287,0.012231324549507335,0.020737181966840875,0.01630382988152156,0.020731043926413936,0.005210704868755515,0.0027058710410824997,0.010544486187069465,0.0027003291374615443
2,0.05,0.9281818181818179,0.7751769684631804,0.9538894197391243,0.8896199725065966,0.6991620299016839,0.8893436165923508,0.9310563713879678,0.0009523809523809512,0.7764060887692321,0.001315445232093534,0.012010586202502165,0.013855985645483026,0.011976967515116222,0.023857995671744757,0.016704373244611125,0.023842094852641944,0.007028957825730714,0.004973647313019935,0.012556778950075554,0.004967280919636102
3,0.075,0.9228787878787883,0.7436504212491176,0.9512367930737211,0.8802958972075156,0.6528375366281703,0.8800350826461144,0.9256608242539085,0.003291139240506332,0.744490791708712,0.00364956194099897,0.011783391218751448,0.012180985424915294,0.013061085949560819,0.02251087280572701,0.01470027697423395,0.0224958428423824,0.005872887711151467,0.008744002153106771,0.009629829674898373,0.008752770003252261
4,0.1,0.9179734848484848,0.7156600866427949,0.9503450218706254,0.8694241541747779,0.6134314415001403,0.8691988025012806,0.9199431549028897,0.006492890995260669,0.7154304442025371,0.006795803104747826,0.013197849086884173,0.01405908295578509,0.012718055143545948,0.027553963337836048,0.013035809232859418,0.02754769329945688,0.007324758296695382,0.010557904984786556,0.010123151018053056,0.010543948380456235
5,0.125,0.9151325757575758,0.6928177189018111,0.9544908623387874,0.8560990019443895,0.5842113452530623,0.855890848625996,0.9166271909047843,0.020684410646387822,0.6923014579876416,0.020959349642253437,0.015326731650211927,0.01701352210697605,0.01242076240192463,0.03276108243429364,0.01502968540976392,0.032745065892262684,0.00844744410238134,0.02009305383558995,0.013602926981696047,0.020108107612092592
6,0.15,0.9080681818181816,0.6731281161746903,0.9527483871655932,0.8411229085854786,0.5614160878207984,0.8409601921645092,0.9097063003315966,0.0435759493670886,0.6722014193833686,0.04379143769711149,0.015401546938746385,0.015259274197084428,0.01133558832308527,0.03270318345176264,0.015080343729335857,0.03268540804722342,0.008630050642069932,0.028992672773858415,0.012995659293696135,0.028978787411488977
7,0.175,0.9023106060606064,0.6519967326865076,0.9566940703411148,0.8208044602225164,0.5397147745510796,0.8206918228752997,0.9049928943628613,0.06303523035230349,0.6514975862916653,0.06318927841860658,0.015156727371005048,0.013282513803427315,0.010809266801582616,0.032821980714006715,0.013928740620763665,0.03279265289701976,0.006771385078184238,0.029283344518677715,0.010156266674136761,0.029287823880300164
8,0.2,0.8948106060606059,0.6354706922209901,0.9602705135701572,0.7967231285438052,0.5283035140137765,0.7965875106809963,0.8958787304594977,0.1067298578199052,0.6342052507937324,0.10722492169227163,0.014821308047422762,0.012564909926564474,0.010273807384246353,0.031567156560634684,0.015673917889111103,0.03152480419553135,0.005345432142684582,0.039422482143691165,0.00818051591532563,0.03905690833661308


==> plot2/PP_csv/attacker-minmax2-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.8738553912129444,0.9509852699594451,0.9208524688709642,0.8445103792680938,0.9180016653365797,0.9421790620558977,0.0,0.8763700461073003,0.0,0.04529893781171697,0.037693999128633804,0.050488345814781184,0.04083031239947649,0.04223440777073799,0.03763868792277754,0.042466063442362166,0.0,0.03531894917545525,0.0
1,0.025,0.9123106060606057,0.7733755090711736,0.9359038808949309,0.8769238539763378,0.7047609601751331,0.876472621976048,0.9167124585504502,0.0,0.7754075958252676,0.2061898090021564,0.012778864325148674,0.014022106923806026,0.014081936038135439,0.021391181922941465,0.020622461277820345,0.0215066587399642,0.006057979327261723,0.0,0.011046959966192071,0.020445352056499572
2,0.05,0.871988636363637,0.7250102203404609,0.8873290650109739,0.8490674702323886,0.6427563782392274,0.848627908752991,0.8771577451444809,0.0,0.7271006043134051,0.19286834019073662,0.017526695951624687,0.017922658763749606,0.020144776827208697,0.026341442278165948,0.021755764890011218,0.026310482410961424,0.008750808117437588,0.0,0.01202610533256594,0.01826863222136972
3,0.075,0.8549053030303031,0.6964688169751929,0.8673391024478845,0.836302282121722,0.6035217479522629,0.8360960153971699,0.858081477972525,0.00025316455696202555,0.6969778494917683,0.18392921556270644,0.01667452361970739,0.015508544221090145,0.021190914428176957,0.02447229493396617,0.020360760229239026,0.02448172203009994,0.005485685418133252,0.0015372048261997598,0.009419996026691647,0.015636754679241856
4,0.1,0.8476325757575759,0.6826518286065295,0.8572103306860055,0.8331968640160642,0.5825178540834365,0.8329961904477521,0.8506347702510656,0.0005213270142180126,0.6830771744611615,0.18183690585889026,0.017294198627576154,0.017111604824648765,0.022341062856956584,0.02504029048520699,0.02177081493765842,0.02502907831515569,0.006179968489924727,0.0020090369366982594,0.009680969454859929,0.012402506140933326
5,0.125,0.8439204545454545,0.6727168377434282,0.8519369857283796,0.8318788538322256,0.566804617656619,0.8317278700835993,0.8464945523448606,0.0011026615969581789,0.6724094129594799,0.17911143563083448,0.018009975651535424,0.017169028575209563,0.022259736230901758,0.025252867052128924,0.021306134349138143,0.025238135996608804,0.006323071195332321,0.0024939082635055125,0.009219455049464037,0.01196477955101137
6,0.15,0.8399053030303029,0.6635657149826512,0.847748455500834,0.8281659372284392,0.5540495895083203,0.8280345084818198,0.84252013263856,0.0005379746835443056,0.6632302984810665,0.1844938185080642,0.01765514017027641,0.016781458764467117,0.022244240833368477,0.026948978263778935,0.021847449152001094,0.026924872699707916,0.006690225768317875,0.0018022518204105552,0.011359664894485751,0.012492776246573072
7,0.175,0.837840909090909,0.6567137784469691,0.8453488073029892,0.8266449074984706,0.543675414417784,0.8265390997388594,0.8396684036001898,0.0018157181571815762,0.6554689014608251,0.19221917164034535,0.018787229258497955,0.017434780831407176,0.02341687900708099,0.0277081827020154,0.02178363113581773,0.027696770225185702,0.007233965212770302,0.003531447958539504,0.010859194765214873,0.013726227279129767
8,0.2,0.8391856060606063,0.652240246892291,0.8487959009642827,0.8247352981447351,0.5374746601775463,0.8246117297391267,0.8415490288962582,0.003459715639810427,0.6518209954948592,0.1958625529132862,0.01735217651390422,0.01812811243681189,0.02213535811926806,0.02639240174553092,0.023286731948536497,0.02638589442324045,0.009165426468690443,0.0054352824411133,0.012287438866401146,0.01368906400358972


==> plot2/PP_csv/attacker-newreg-1.0-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.8738553912129444,0.9509852699594451,0.9208524688709642,0.8445103792680938,0.9180016653365797,0.9421790620558977,0.0,0.8763700461073003,0.0,0.04529893781171697,0.037693999128633804,0.050488345814781184,0.04083031239947649,0.04223440777073799,0.03763868792277754,0.042466063442362166,0.0,0.03531894917545525,0.0
1,0.025,0.9176515151515151,0.7918208291252694,0.939283296278161,0.8852469306545778,0.7323459325368133,0.8813455193378502,0.9210279488394123,0.05153846153846145,0.7936669226589187,0.3304112700089184,0.013158766421088229,0.015957720369146153,0.014329836626387153,0.022186366319604092,0.023526972561518027,0.023458658674913372,0.006409914331823579,0.03665941213056548,0.014699336733646163,0.10927745500674158
2,0.05,0.8919696969696972,0.7468848221736409,0.9061515663487987,0.8708025066237378,0.6721341132268539,0.8592328485949738,0.8965892941733776,0.0528571428571428,0.7491233938749616,0.3601649687600632,0.015096222187987684,0.018080043981612462,0.018294747377740707,0.023131647586761356,0.025954349786249036,0.024808021580867496,0.008979294314812475,0.040301095405025376,0.013057658870378137,0.1625007311987807
3,0.075,0.8743750000000001,0.7222990275988336,0.8802432031365756,0.8654633943692008,0.6382112461527693,0.8485987824152565,0.8785030791094267,0.07196202531645571,0.723914748085094,0.38560031351241286,0.018778114579031675,0.01861795463391746,0.02409821206918472,0.023950773989968366,0.026751521437213772,0.025970219447034915,0.011480417353461182,0.057253618683223095,0.013721986498839758,0.19291894146067512
4,0.1,0.8650946969696964,0.7046472320085145,0.86887354439938,0.8595835331097469,0.6157425084536975,0.8380249864161737,0.8678872572240647,0.09270142180094786,0.705529916614147,0.42262272275955826,0.020797397492730196,0.017985570209040097,0.02629881731068058,0.02706145874911866,0.026128849835676517,0.029078109356357462,0.011155255222167903,0.06815662623113311,0.013279875860132918,0.20730714508205095
5,0.125,0.853200757575758,0.6952111920179495,0.8493562382170325,0.8591130613939356,0.6043651364421627,0.8314984860716842,0.8577972524869731,0.12076045627376418,0.696859568323718,0.4419464535304588,0.020493151266887187,0.018061108413670833,0.029248644521803306,0.02598550664574286,0.027200830576924063,0.031390397629867284,0.011464653943432565,0.07856211850900596,0.011391205782371933,0.19736863063902016
6,0.15,0.8465909090909092,0.6849674054712966,0.8431853627205392,0.8517131960305874,0.5965877172674885,0.817550791339846,0.8488204642349594,0.16759493670886078,0.6860505428439704,0.4948875819327832,0.019103209509273657,0.017785584431103917,0.024898776551040284,0.025782157945226366,0.02973762965582769,0.03406316483131539,0.009826968439726573,0.09382087294952154,0.01327494371825995,0.20373647618384047
7,0.175,0.8375757575757578,0.6749939135114887,0.8290633693525143,0.8504263218285179,0.5798045899543136,0.8181256712342582,0.8415300805305544,0.1869105691056911,0.676840175238937,0.5006644080711785,0.021986841942717855,0.020397511976334447,0.032671222822361116,0.02704587950327301,0.03352984074302835,0.035333270762432714,0.014324775193241547,0.11071646150253742,0.013621535303425181,0.2126890937976747
8,0.2,0.8294507575757574,0.6687752074457229,0.8152958520825702,0.850945438978044,0.5680337277508831,0.8196724272223638,0.8319564187588816,0.2115402843601895,0.6690182001131326,0.504038156468981,0.027160975631303326,0.024707593349109824,0.03998848264327143,0.028314834498645188,0.03653586087895198,0.03565323468093575,0.01999653897110693,0.137325922549702,0.01854677338529772,0.24872186622117853


==> plot2/PP_csv/attacker-newregnf-1.0-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.8738553912129444,0.9509852699594451,0.9208524688709642,0.8445103792680938,0.9180016653365797,0.9421790620558977,0.0,0.8763700461073003,0.0,0.04529893781171697,0.037693999128633804,0.050488345814781184,0.04083031239947649,0.04223440777073799,0.03763868792277754,0.042466063442362166,0.0,0.03531894917545525,0.0
1,0.025,0.9282386363636367,0.8120190777331748,0.9449541135488705,0.9031906524796348,0.7531805179759032,0.9004380884674571,0.931004263382283,0.0023076923076923075,0.8135193142719994,0.09332718025489228,0.0112059737891756,0.012603133799222194,0.013579909891184974,0.019763913004931993,0.020966478667450855,0.020598554046952742,0.004755418185225795,0.023076923076923075,0.011230436686384484,0.09619222654188626
2,0.05,0.9035984848484852,0.7760958640390695,0.9114493950180951,0.89184038274507,0.7029828474276032,0.8859864027287907,0.9078919943154902,0.0043809523809523795,0.7782839439729229,0.1013869476576605,0.012702079533677788,0.013134303510728947,0.01641410821038754,0.020198945038645864,0.02117094466504892,0.0220571136233091,0.007675133636860904,0.041906948213551176,0.01083623964221233,0.08933944233889292
3,0.075,0.8968181818181818,0.7571579673904335,0.901142714823469,0.8904314960303611,0.6794303258599836,0.8740345087351816,0.9004405495026054,0.0006962025316455722,0.7587870065346093,0.1390326204961846,0.011707505076515612,0.014362858414418905,0.015045578751843511,0.02079814282604612,0.024070069567256987,0.02501908768437383,0.007028195128605998,0.002184148779758614,0.01000270031388543,0.1031663529046641
4,0.1,0.8901136363636362,0.7389453645459224,0.8947838650754038,0.8829322931449823,0.6567915197684323,0.8624770251559933,0.8933349123638087,0.0109004739336493,0.7405299989942402,0.16707182887967784,0.01472457678367964,0.01849973358514855,0.018461966354613127,0.028550967631613692,0.025015370024445552,0.028902622599239355,0.005899381653194844,0.010204842121781129,0.013056652760881644,0.11456438960791406
5,0.125,0.8877083333333331,0.7282300628161482,0.8926412747573126,0.8802216936019939,0.635527605947657,0.8675926164248725,0.8896305068687826,0.029657794676806088,0.7280085309048099,0.15144362583892623,0.014001378398527099,0.01703385444593102,0.0200390665554127,0.025085977143935664,0.0224977227250315,0.027899912542196835,0.006839721047074306,0.013004118965842163,0.013562589357672895,0.113868141495975
6,0.15,0.8844318181818182,0.7224138993686801,0.8879761486221934,0.8790378866599916,0.6286550974839252,0.8632168971157951,0.8879346281383229,0.037658227848101286,0.7233037970777042,0.172012428930821,0.017910893765523482,0.01735167905309429,0.02460734661785263,0.024893739402872175,0.019175932359439953,0.03148159796178249,0.01175546564914247,0.02183453965432212,0.012808332572871365,0.12318572929364795
7,0.175,0.8846780303030307,0.717887303167399,0.8888623384250235,0.8782618391517057,0.6227333831514719,0.8608853262690986,0.8882662245381338,0.044173441734417326,0.7190394827737363,0.17272083830963045,0.0209311831686226,0.018755226474419462,0.028871130598119712,0.027441680957761373,0.0204975646206719,0.034907563399190496,0.01518075527090499,0.030547740672029793,0.016825414540946795,0.12961150904731655
8,0.2,0.8848106060606059,0.7150441583139358,0.8880404272875889,0.87993522730273,0.6180747392085759,0.8606979819693175,0.8873709142586458,0.04940758293838862,0.7159197125878838,0.17900155869868933,0.023251124015272545,0.022181806392830485,0.03008449229728775,0.027767011019197756,0.02381984604710552,0.037898930789962045,0.01861468292818329,0.039116930224037255,0.018479316030085863,0.1249726925309121


==> plot2/PP_csv/attacker-nfminmax-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.8738553912129444,0.9509852699594451,0.9208524688709642,0.8445103792680938,0.9180016653365797,0.9421790620558977,0.0,0.8763700461073003,0.0,0.04529893781171697,0.037693999128633804,0.050488345814781184,0.04083031239947649,0.04223440777073799,0.03763868792277754,0.042466063442362166,0.0,0.03531894917545525,0.0
1,0.025,0.9224053030303037,0.7951827790658315,0.9433244225214945,0.8909574715284267,0.7317071488233909,0.8905922726484922,0.9259213642823308,0.0,0.7969767081397161,0.14840769607494847,0.012000853387326173,0.013586841825167398,0.01305209815795668,0.021527269364159482,0.01906981327167911,0.021610080526696388,0.005529591660469992,0.0,0.011428863566126699,0.013959200295111107
2,0.05,0.8977651515151512,0.7489169289998092,0.9166069882703793,0.869634884336382,0.6688163813953032,0.8693165200468433,0.9021364282330653,0.0,0.7507490582238815,0.14286478207819997,0.015351026131893408,0.01571325225630387,0.017596519852111695,0.02479203148338567,0.019647379681524406,0.02478386221916125,0.008078514692607222,0.0,0.01087445781173642,0.01305390889015987
3,0.075,0.8804734848484848,0.7254159827267415,0.8959837565315791,0.8573237506439589,0.6378104546565518,0.8570784987350241,0.8854618664140217,0.0,0.7274131374978455,0.1431048013989799,0.01661793169319877,0.017238585793295763,0.018160481604201726,0.02677460779401365,0.020430706383779872,0.026823776430434678,0.008796642842717818,0.0,0.012112473363198354,0.009032031041159414
4,0.1,0.8757196969696964,0.7084483722745003,0.8930566742028819,0.8497472824548001,0.6145548526481011,0.8495207522407949,0.8792231170061581,9.478672985781977e-05,0.70918437035287,0.1492590160154225,0.015845330785543576,0.015892738646542913,0.018468369607068626,0.02552639315919523,0.019908534411269777,0.025503783342742274,0.00661992744403517,0.0009478672985781977,0.009436371224143442,0.009920381231377498
5,0.125,0.8742803030303032,0.7008888058015095,0.8910817636874061,0.8491524588082733,0.6023624351666627,0.8489655035301269,0.8785551871151118,0.00011406844106463975,0.701792714753371,0.1524768761235394,0.015482168382394497,0.015200320739393463,0.01913508071701143,0.02506947963196588,0.019502546764180385,0.025038420143613262,0.006167470764251059,0.000651888243337516,0.009533448760099638,0.008126320976197445
6,0.15,0.8781060606060604,0.6973753167833593,0.8955308517357666,0.8520652804481027,0.5946204791026848,0.8518313203393683,0.8803647560397916,0.00041139240506329335,0.6967571228664846,0.15688262587123372,0.015425289052308097,0.014942327986310953,0.018351393680122202,0.02443893583397212,0.020025533484519863,0.024428402270792543,0.005911403227037248,0.001244465655182593,0.010199026689341298,0.008862619336005993
7,0.175,0.8816477272727277,0.696800126318388,0.9000231642207246,0.8542097193719529,0.5921937129534548,0.8539985194861854,0.8847181430601612,0.0004607046070460729,0.6968475077113913,0.1603299370047464,0.014799473778074992,0.01561765940166406,0.018072313260332304,0.02348652450534278,0.021139215158487636,0.02347228582294772,0.006689277051956591,0.0010932105312803108,0.012232602972938498,0.010690452710176879
8,0.2,0.885378787878788,0.6967076157048996,0.9037841015041869,0.8577964067973466,0.5896531286914631,0.8575982574064347,0.8891236380862152,0.0013981042654028408,0.6969512015560939,0.16600323863328387,0.01579196246243651,0.016317688740378297,0.01877223675997471,0.023791232227308456,0.020737064953690106,0.023800315138198243,0.00755202887122504,0.002567168218678421,0.010341508752224641,0.009300969791191563


==> plot2/PP_csv/attacker-uflip-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.8738553912129444,0.9509852699594451,0.9208524688709642,0.8445103792680938,0.9180016653365797,0.9421790620558977,0.0,0.8763700461073003,0.0,0.04529893781171697,0.037693999128633804,0.050488345814781184,0.04083031239947649,0.04223440777073799,0.03763868792277754,0.042466063442362166,0.0,0.03531894917545525,0.0
1,0.025,0.9424621212121211,0.8676778937120947,0.9555475903345294,0.9227850493395233,0.8342199240848841,0.9180076191194151,0.9458408337280908,0.6209615384615383,0.8702702250348477,0.6050659990450048,0.009312593355562986,0.010902557057627655,0.011426200768457824,0.017684028401849083,0.017778190710508294,0.01920180099654262,0.004104405244126481,0.06785601936493732,0.010483972125817117,0.06006067442959216
2,0.05,0.9409469696969697,0.8569686283969186,0.9554610615386863,0.9191526563279218,0.8191892133738206,0.9137813488132969,0.944637612505921,0.6100000000000002,0.8595632886192713,0.5951374035393211,0.01011312691528568,0.011653093511265153,0.011496100569227336,0.018101038549581828,0.01786701688057965,0.01932296546098256,0.004421621118367807,0.03919469246181549,0.010433783589460203,0.03482577073211516
3,0.075,0.9406818181818175,0.8498715238885537,0.9554641044217401,0.9184744682848052,0.808417329660395,0.9121570201098358,0.9438796778777834,0.6134177215189875,0.8520832844280035,0.5944713258858573,0.009886672214885059,0.011606403241328918,0.01150479791581334,0.017740263155608185,0.019213031393545382,0.019971587044373674,0.004575699817611139,0.0372070041367686,0.011145819568178816,0.03136295826045957
4,0.1,0.9403409090909086,0.844037427278524,0.9555724720825072,0.9175112120986847,0.7997588796344535,0.9105835866689285,0.9434438654666034,0.615829383886256,0.8460068416930764,0.5934325741420018,0.010192068330663181,0.012292321164087839,0.012267002060878935,0.017819430020500935,0.020821328424132597,0.020543106056118265,0.004504022920384458,0.02593060629360892,0.010774373653904445,0.022232813354724528
5,0.125,0.939185606060606,0.8365789394022157,0.9549285553855147,0.9155432104279939,0.7887028079729622,0.9085196447206143,0.9422501184272855,0.6175665399239545,0.8384357559694778,0.5932416210730427,0.009739034007711615,0.011835460920298167,0.011385079317422036,0.017005145615447775,0.018065891856590865,0.018944536935351846,0.004308123306948607,0.029099078898445804,0.009950444624915235,0.02584474669632216
6,0.15,0.9383901515151514,0.8304964544148373,0.9550563168438347,0.9134130094129478,0.7794246322045782,0.9073405170189177,0.942122216958787,0.6123101265822783,0.8328477333203975,0.5888993447774964,0.010213216173170033,0.012686337745647851,0.01203466389632592,0.018733556268057935,0.019173267293054696,0.02009684505773146,0.004602335190324836,0.025973193629376386,0.010537319361677408,0.02284758744371586
7,0.175,0.9373484848484847,0.8242342335330569,0.9540072723692603,0.9123447215342153,0.7703087356888766,0.905340684057251,0.9406442444339171,0.6171815718157176,0.8261883196727687,0.5907449064557845,0.010518104616067826,0.01373016018652819,0.012582433346212939,0.019179983455607202,0.02232018137134823,0.020363518328397553,0.004875972101696151,0.026862773622353883,0.01164769828404041,0.022015320608343
8,0.2,0.9370454545454546,0.820208104078917,0.9539578609822981,0.911729858228496,0.7648338701909568,0.9034247571441537,0.9404500236854573,0.6165639810426541,0.8221137304231863,0.5909332191555814,0.009839798622874216,0.011938352577752429,0.01163101049765561,0.018085798010487195,0.020682096568370594,0.019458756800480675,0.00511810300761727,0.023119238989894896,0.011759973018118375,0.021126052960631064


==> plot2/PP_csv/attacker-usel-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.8738553912129444,0.9509852699594451,0.9208524688709642,0.8445103792680938,0.9180016653365797,0.9421790620558977,0.0,0.8763700461073003,0.0,0.04529893781171697,0.037693999128633804,0.050488345814781184,0.04083031239947649,0.04223440777073799,0.03763868792277754,0.042466063442362166,0.0,0.03531894917545525,0.0
1,0.025,0.9432196969696963,0.8662674957393164,0.9557003322226304,0.9244582518322573,0.8320409192266608,0.9177124811867213,0.9462150639507343,0.3726923076923077,0.8684171437709197,0.38935439982912834,0.009555321494831877,0.010674319965556463,0.011382401548235886,0.017460457376136874,0.016900558612390933,0.01922788059020561,0.003941208995946778,0.06426436456532872,0.009885845374031938,0.0571908349621719
2,0.05,0.943276515151515,0.8578715857840159,0.9569198471092032,0.9227705331544708,0.82132447624021,0.9127981371431514,0.9462671719564187,0.3851428571428568,0.859935434384824,0.40328573869653556,0.00974825605165565,0.010671108596125302,0.011352420954898499,0.018126552760028867,0.01760013517974765,0.020863351982433807,0.004317142405552645,0.04749999547931858,0.009915093979840474,0.04219386466353614
3,0.075,0.9435795454545449,0.8505078731088873,0.9578378153181223,0.9221529360652516,0.8109484897900093,0.9099788023670381,0.9461061108479398,0.3852531645569619,0.852108112143332,0.4065432856991768,0.009529939235896859,0.010485418058221277,0.0107830568648631,0.018198253136085005,0.016270670726285255,0.019205034750479032,0.004092126861455989,0.03722847590118951,0.009786943111964324,0.03321044966565362
4,0.1,0.9430492424242419,0.843089206021897,0.957611585263341,0.9211562469912228,0.7993845141389625,0.9086418496455712,0.9460208432022738,0.3882938388625593,0.844729827877709,0.4089951701605741,0.009125815388851303,0.01130400131564102,0.011046219309200323,0.01664350921587575,0.018477634152513203,0.01976510182643673,0.0043869955743774,0.032342562909404675,0.010848663139413753,0.025811283830359435
5,0.125,0.9426704545454547,0.8379093969202291,0.9582569172905626,0.9192716132442547,0.7942327336546746,0.9035612081590948,0.9452344860255806,0.38806083650190104,0.8395115295693272,0.41112371050801066,0.01064198938159488,0.011689811777155012,0.011563093291410795,0.018824187687327118,0.018224570694723663,0.02139735473790378,0.0040002769593792,0.03187096419154281,0.009257495434321002,0.024700946188594555
6,0.15,0.9424810606060607,0.8328186364618521,0.9581402672029483,0.9189767110421784,0.7872108404271778,0.9013223227424472,0.9454666035054474,0.386993670886076,0.8347182042524569,0.41259058119174946,0.010542104463976335,0.010966279147823353,0.01117519129392806,0.0189255640286235,0.01733639856760258,0.02079461800138597,0.0036922925179074403,0.028462520101376045,0.008128094048738196,0.022015667423457803
7,0.175,0.9422727272727274,0.828336121105671,0.9588434277948394,0.917352888329343,0.7811495350400841,0.8992529604411191,0.9448981525343438,0.3891327913279134,0.8298782172734468,0.4143064782794222,0.010420509489572958,0.012113788365274773,0.011593349250025382,0.01908846716996605,0.01872839947016065,0.02014533146158292,0.00448181743134314,0.02202005354218311,0.010099974399039075,0.01835789695451118
8,0.2,0.9421401515151515,0.8247183148673675,0.9590460522627303,0.9166684362689446,0.7771445014683516,0.8961416016852959,0.9444860255802935,0.3894549763033174,0.825921442167236,0.4162981625927906,0.01029420600499093,0.011229622758639066,0.01187653247292846,0.01891838350570949,0.017712490671515386,0.021099559363039692,0.005210885391711743,0.024353888549902097,0.009700265530497009,0.018951738856299805


==> plot2/PP_csv/noise-usel-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.8738553912129444,0.9509852699594451,0.9208524688709642,0.8445103792680938,0.9180016653365797,0.9421790620558977,0.0,0.8763700461073003,0.0,0.04529893781171697,0.037693999128633804,0.050488345814781184,0.04083031239947649,0.04223440777073799,0.03763868792277754,0.042466063442362166,0.0,0.03531894917545525,0.0
1,0.025,0.9430681818181819,0.8639881033327387,0.9560221829776233,0.9235569738136635,0.829454419118073,0.915850034455078,0.9462813832306963,0.25519230769230755,0.8662611075983457,0.2977093731786391,0.009809188513595225,0.011653797626533655,0.011596310801139117,0.017884583201366707,0.01850564443585046,0.020251882281902757,0.003726949839686683,0.05667023952706136,0.010654736113550896,0.05130844101622903
2,0.05,0.9425378787878786,0.8528848149748056,0.9568449757000949,0.9210100352748788,0.8145549612548111,0.910393334803372,0.9461724301279015,0.24809523809523779,0.8555157265207953,0.294197078984506,0.01007666084956959,0.011025615445913609,0.011264743660382106,0.018619630250540666,0.01742953060801649,0.020617505584763298,0.004175906688307398,0.03881888448448872,0.009869889123115093,0.032735646448119486
3,0.075,0.9425378787878783,0.8436201846964971,0.9575226400480763,0.9200553024209125,0.8022907425842684,0.9057284350973207,0.9458882046423498,0.25120253164556966,0.8458812602760242,0.30418823330509953,0.009818049437562445,0.010717709400282266,0.010982052306695826,0.019070819198479794,0.01743916049691686,0.02160099482574565,0.00400308644926907,0.03497618214082851,0.009690319958137706,0.028494447552383548
4,0.1,0.9424053030303031,0.8368597573877403,0.9576333320909537,0.9195130943849137,0.7919284842411457,0.9043660251043663,0.9454618664140219,0.24691943127962085,0.8387666597552925,0.30029656314535513,0.010488489624813803,0.010855171863763223,0.011516254147708025,0.019229793175961095,0.015550970442591164,0.023099550680581435,0.004801090723358644,0.030710717259231662,0.009778986336846804,0.024848475968342575
5,0.125,0.9422159090909088,0.8305727876535762,0.9583921593000945,0.9179041901646547,0.7846766743292946,0.8995947423259445,0.9451539554713401,0.2517870722433458,0.8324874756067228,0.3100040683906102,0.010396194090130975,0.012029343891492805,0.01072563360285542,0.019501916922407492,0.01836550913853343,0.021822184586171103,0.004543947810031958,0.023597672447943373,0.010155504962492273,0.020713757585617047
6,0.15,0.9416098484848484,0.8263860929604572,0.9582840412228174,0.9166349282828794,0.7799542073513858,0.8963200320596617,0.9445807674088111,0.25487341772151895,0.8281913611228998,0.31377811316721194,0.010338739315649086,0.011859875012963953,0.011348967434464237,0.020296023694351076,0.019263442422047722,0.022917314162923086,0.005368912601239891,0.022247223978508028,0.009860650896712656,0.017654121231793145
7,0.175,0.9419318181818187,0.8200877511138749,0.958873281002155,0.9165244578375674,0.7704198755828584,0.8947013359141015,0.9443202273803886,0.24953929539295397,0.8212404709158033,0.3144474579582052,0.010499279357928874,0.012624277312837686,0.011855630806676063,0.018552520002749272,0.019372356501991254,0.021282900246494266,0.004834384549261923,0.019115031853581297,0.010043028339296172,0.015003217824054782
8,0.2,0.940265151515151,0.8155100359610788,0.9583684153566481,0.9131464917058029,0.7653163475375859,0.8909397055223603,0.9429843675982944,0.25284360189573446,0.8168950660483403,0.31784630744134995,0.011126557111848267,0.01160569090205581,0.012007183876504672,0.02066167290612257,0.019710153415167804,0.023870647243190244,0.005383679296601545,0.019878923252130035,0.009168999883712144,0.016377651461552137


==> plot2/adult_baseline.csv <==
,noise level,baseline1,baseline1_group0,baseline1_group1,baseline2,baseline2_group0,baseline2_group1
0,0,0.8069,0.7441,0.9233,0.5,0.5,0.5
1,0.025,0.8069,0.7441,0.9233,0.5,0.5,0.5
2,0.05,0.8069,0.7441,0.9233,0.5,0.5,0.5
3,0.075,0.8069,0.7441,0.9233,0.5,0.5,0.5
4,0.1,0.8069,0.7441,0.9233,0.5,0.5,0.5
5,0.125,0.8069,0.7441,0.9233,0.5,0.5,0.5
6,0.15,0.8069,0.7441,0.9233,0.5,0.5,0.5
7,0.175,0.8069,0.7441,0.9233,0.5,0.5,0.5
8,0.2,0.8069,0.7441,0.9233,0.5,0.5,0.5


==> plot2/adults_PP_csv/attacker-eominmaxloss-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9265041564352516,0.9265646668996927,0.9730771867073307,0.9132338701112874,0.951087335063673,0.9454442638934029,0.0,0.9290020924245954,0.0,0.003334401922831882,0.003536247890902542,0.0046469634261557796,0.0038683166626242954,0.005541069978972206,0.004398356395690638,0.0014550448299727628,0.0,0.0027443366853446734,0.0
1,0.025,0.9275219896875947,0.8743801443550966,0.9086699966128701,0.9624600078493347,0.8277062383108968,0.9608017551292137,0.9290997725056872,0.006093749999999996,0.8760589368297126,0.007135336910663763,0.00400637262058735,0.009696908331905178,0.005550411359674254,0.004648227770973535,0.016099695022473857,0.0052960311242741,0.0033969895013243744,0.01556829634495001,0.009993816539451821,0.016741095098308612
2,0.05,0.9100515620260842,0.8421363594735101,0.8896671392463484,0.94782634642964,0.7855151448763987,0.9469780503145172,0.9117062073448163,0.011079323797139155,0.8438251327246165,0.011556114521609082,0.005608914438782624,0.012272537256468775,0.0074074905378925535,0.006270654155922969,0.018084420223780366,0.005566553374758301,0.0047528544962618866,0.018601581361147194,0.012148770223845,0.019120571668770393
3,0.075,0.9017531088868667,0.8270930839984247,0.8809278104539257,0.9403259427162318,0.7662398010344905,0.9397532987128672,0.9037075073123175,0.0177103209019948,0.828862309345253,0.024777765370112538,0.005149950640973256,0.012885810873704785,0.006313792126205876,0.007750184147955843,0.018231833882985223,0.007181651371738778,0.005060312944503796,0.022727592918353908,0.01316263868324028,0.02162911958468946
4,0.1,0.8831877464361539,0.8112271500972531,0.8663545727852631,0.914391800819368,0.7494905520685919,0.9255419810390484,0.8851400714982127,0.02538361508452536,0.8132805337454857,0.0332034604495199,0.008773156978153838,0.015636874165084337,0.007639939462252333,0.016711369728321386,0.020928030888582003,0.008039405011341438,0.008293282145763827,0.021771168086307753,0.01522469262554366,0.022412942028901255
5,0.125,0.875735517136791,0.8125689996962407,0.8579265697025875,0.9087787078505414,0.7518832350098205,0.924914868522759,0.8781527461813454,0.045595423816952675,0.8146803097280195,0.04639770758170421,0.006842415918087346,0.016480849863859642,0.007837795628227251,0.016945685026102157,0.0223099437319766,0.008015652742525347,0.0073464891902956615,0.024687425793292736,0.017601995462680126,0.028438385353159474
6,0.15,0.8627024567788898,0.8115910047095324,0.8493963291301249,0.8874119190177349,0.7507010271164362,0.9243275456835867,0.8655495612609685,0.05895968790637193,0.8136518945715302,0.040743350689468244,0.007431825890311662,0.01488090671139474,0.007517956801309035,0.02040476913250128,0.020620662529220197,0.0067686770829378734,0.008380425029522185,0.021483291994773727,0.016356916789833323,0.028118035094144053
7,0.175,0.8722656960873522,0.8349122149176577,0.8433076537772596,0.9260219651272931,0.7835362998347946,0.9299283852858211,0.874856028599285,0.07821693907875187,0.8366196950722866,0.06949397255741677,0.007152969057396208,0.02048489223224491,0.008605766043753762,0.022641137076535388,0.0270903908532471,0.012250493307854196,0.003923741886544334,0.014227410535423278,0.019681220323457888,0.02191482308785649
8,0.2,0.8639733090688506,0.8300554302861021,0.8359339074564974,0.9160723617913484,0.7792760857167397,0.923950879720405,0.8668196295092621,0.09309067273318168,0.8318690008053699,0.07674480535475282,0.008132090923663264,0.019463950748449192,0.010101038967987969,0.028755005191974912,0.026175276688905243,0.012425440425967908,0.004111356429170158,0.015080000370356944,0.019603083545916812,0.02923836050881448


==> plot2/adults_PP_csv/attacker-eominmaxlossnf-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9265041564352516,0.9265646668996927,0.9730771867073307,0.9132338701112874,0.951087335063673,0.9454442638934029,0.0,0.9290020924245954,0.0,0.003334401922831882,0.003536247890902542,0.0046469634261557796,0.0038683166626242954,0.005541069978972206,0.004398356395690638,0.0014550448299727628,0.0,0.0027443366853446734,0.0
1,0.025,0.9370579314528358,0.8840383931236343,0.9253913335859254,0.9586648763209208,0.8449650288268613,0.956382106892196,0.9391316217094573,0.03182291666666665,0.8860351164767359,0.03339164537266644,0.0035404363335821984,0.011683222579387767,0.004381957366365069,0.005982548699211517,0.01781728536768854,0.004689002008024047,0.0022134743652434535,0.016664756613552614,0.01141819636397969,0.01724157667451069
2,0.05,0.9320230512587202,0.880487653631943,0.9231950639675622,0.9483711897513348,0.8443696036949282,0.9473523926833309,0.9338823529411766,0.18288686605981794,0.8822452610960988,0.1874847429036987,0.0037083464872717294,0.006065386999280966,0.0045665151418689655,0.00654538689348552,0.007691484405188264,0.004932404462255072,0.0014890699865718969,0.04182570568371,0.0032936482639697954,0.04338475359516891
3,0.075,0.9344434334243253,0.8968570131987975,0.9220087573074077,0.9574801938795677,0.8664914593929771,0.953091098919049,0.9361117972050699,0.11130962705984389,0.8984937674028006,0.11879686317571397,0.0040440593282559684,0.004893179656080843,0.0051416852079663915,0.005281833189335008,0.007367507966098259,0.00630841631384611,0.002691409526064058,0.024834292073885704,0.003201043841574575,0.019525128025270903
4,0.1,0.9290476190476192,0.900993431440549,0.9167628949987153,0.9517964615153349,0.8784098950324655,0.9428223945049597,0.9306701332466689,0.15088426527958387,0.9025534457179115,0.15428530051128753,0.00469959694758007,0.005038170465414656,0.005788419509948083,0.005834154308949093,0.007609280226435336,0.007765241443689263,0.003936538263049677,0.020913120998485496,0.0028774557118328072,0.012645960338129227
5,0.125,0.927725204731574,0.8984514051967804,0.9109128300668003,0.9588626179570564,0.8862159205007402,0.9210745500345577,0.9290932726681832,0.11718148725949043,0.8997477232182949,0.12816137048801615,0.005576726204454616,0.005863932594059348,0.006837148135830146,0.005819462893632035,0.008417124248523441,0.014203225797283297,0.007100514304966724,0.04547712951775254,0.004604625940538935,0.034193550683165284
6,0.15,0.9211010009099182,0.8940278666055373,0.9036945480758688,0.9533267035045747,0.8871326171801145,0.9067660593931675,0.9223113422164445,0.13843953185955785,0.8951814428087336,0.14916879923696913,0.005856595299050911,0.00566003151507582,0.007045693796627987,0.005659435865495328,0.006909307802534955,0.015282926898825995,0.007509742653446998,0.03846659570759025,0.004845091862298986,0.030046791295309225
7,0.175,0.921722778283288,0.8890004691809077,0.9017871989287317,0.95862841858925,0.8907134971662387,0.8858503406205273,0.9223789405264867,0.12447994056463597,0.889712571800695,0.14085581899568375,0.0065200619521954325,0.008024117129839334,0.008372984787381155,0.005758704581781299,0.0072897176811337425,0.019078588613855463,0.003736469848171187,0.01121849274016999,0.005550278137445428,0.0097141759887977
8,0.2,0.9138944494995448,0.8800832672785193,0.8920304823425143,0.954373411710217,0.8863562329406157,0.8684591559485534,0.9144491387715309,0.14628534286642828,0.8806173902401477,0.1632251860740039,0.007582483146089737,0.009519397874205625,0.00946346325769278,0.006037884103333177,0.007273048708008057,0.019870417327282834,0.0037586110633288255,0.013745907381121067,0.005575792557586904,0.012837075769379955


==> plot2/adults_PP_csv/attacker-minmax2-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9265041564352516,0.9265646668996927,0.9730771867073307,0.9132338701112874,0.951087335063673,0.9454442638934029,0.0,0.9290020924245954,0.0,0.003334401922831882,0.003536247890902542,0.0046469634261557796,0.0038683166626242954,0.005541069978972206,0.004398356395690638,0.0014550448299727628,0.0,0.0027443366853446734,0.0
1,0.025,0.9263178647255083,0.8849729211356799,0.9052360039373517,0.9653570278940298,0.8482441779849381,0.9529629220853977,0.9282976925576861,0.007604166666666661,0.8868707818837422,0.04125828000584656,0.007157362112437504,0.009001305125321907,0.009271622547811805,0.0050729175758853495,0.01230982234930458,0.005384454304519666,0.0071698033159245545,0.007249024975487263,0.00886510995935316,0.004279961211020343
2,0.05,0.9112951167728238,0.8620852848959346,0.8863214569065324,0.9575293066860121,0.8145311862966611,0.9501225509120911,0.9128878778030552,0.011183355006501939,0.8636998984066722,0.05128504232841595,0.009547424161031168,0.008876360438820412,0.012573408680245339,0.005868852877085429,0.01188446684600944,0.005833078383055943,0.010196443161425166,0.008545420769087873,0.008886340577752092,0.004116302985625755
3,0.075,0.9044616317864729,0.8538335445856103,0.8772037072776585,0.9549368177770229,0.8017049331760358,0.9503563604479031,0.9058316542086446,0.021561144839549004,0.855247233110166,0.05625319238276056,0.006250072932244646,0.005424747414413335,0.008785343984300099,0.0046908297439512015,0.0074634729751261114,0.004933387010076871,0.006660729741874142,0.01325908948321584,0.005169019449244752,0.008932835636586575
4,0.1,0.8933788292387019,0.8462338130561574,0.8624587878050259,0.9506339677496265,0.7910456542973683,0.9484264386911972,0.8954280142996426,0.026397919375812734,0.84804822010882,0.05845372209258721,0.008785057906222022,0.006112978668339755,0.012210958338602524,0.005448907098117777,0.008172387563037542,0.005492217937822089,0.008748830862370523,0.012631678140446006,0.0056775280236953185,0.007578385693140052
5,0.125,0.8862238398544129,0.8415299192693486,0.8529337019801788,0.9478779457831104,0.7845416127334398,0.9470672373988716,0.8880974975625611,0.03701508060322412,0.8432928426110283,0.0631216270991336,0.005588620211229199,0.005342578708231291,0.007915432886548269,0.005274780539979957,0.007226832082466843,0.005378374633767441,0.004587182033396713,0.006299829484680589,0.004297626798134248,0.004960321731060176
6,0.15,0.8772702456778887,0.8337547585304358,0.842471784440382,0.9417236753275847,0.7756187554918667,0.9414234610992327,0.8794371140721483,0.04338968357173818,0.8356963727253954,0.06834872694344313,0.005541853200863618,0.0058368156004346425,0.00746865354093884,0.006083843001968498,0.0075344807082877215,0.006104145831686504,0.0044671791312388565,0.006633171874579203,0.004379239833309252,0.004989063839199102
7,0.175,0.8717955717318776,0.8272548147772796,0.8370319374934558,0.9361942314678673,0.7685349324077836,0.9360028260946048,0.8744556386090349,0.054212481426448765,0.8293881136046863,0.07664893512694385,0.004930700126144126,0.005171347332804173,0.006675441131718911,0.0059488832294150844,0.006485615243215646,0.0059579026758917715,0.001653125868642147,0.005440580039229496,0.002776812252763463,0.004702168654521329
8,0.2,0.864416135881104,0.8202018058030452,0.8296783018888324,0.9287718823154246,0.7616602859824613,0.9286219904780023,0.8673084172895678,0.06202794930126747,0.8224629996050196,0.08379012102444472,0.005386195440413178,0.004750682897084524,0.007720918771681503,0.006442820167519849,0.006002373835268407,0.006486452708912856,0.0020068781973676306,0.005853909219278824,0.002690986866499057,0.004723102894687232


==> plot2/adults_PP_csv/attacker-newreg-0.1-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9265041564352516,0.9265646668996927,0.9730771867073307,0.9132338701112874,0.951087335063673,0.9454442638934029,0.0,0.9290020924245954,0.0,0.003334401922831882,0.003536247890902542,0.0046469634261557796,0.0038683166626242954,0.005541069978972206,0.004398356395690638,0.0014550448299727628,0.0,0.0027443366853446734,0.0
1,0.025,0.9304246284501061,0.8910615083787711,0.910544000830964,0.967241309004474,0.855105307927356,0.9576177773354759,0.9319038024049402,0.0007812499999999956,0.8926448719082549,0.006856921599224868,0.0046374934399789425,0.0057490754942810226,0.00635768631238109,0.0036305015686548593,0.008683333125150771,0.0036946395117902044,0.004163658606201692,0.0016844094378975828,0.005450999888560053,0.0017592804881014644
2,0.05,0.9145526235972098,0.8701910112074717,0.8905265916202636,0.9590240281399867,0.8237376409781525,0.9561701158608851,0.9159597010074748,0.0012223667100129964,0.8717585948321366,0.0031299272513904495,0.009221495043454483,0.008118500178596019,0.01174933706701587,0.005819270251808419,0.011345105358134397,0.004917427324632901,0.008944832601073253,0.0015852616646244268,0.007811323137963438,0.0019070218670161879
3,0.075,0.9052016985138005,0.8585768255068003,0.8790441002124435,0.9536349026876956,0.8075429311497764,0.953054692228447,0.906871628209295,0.003035559410234154,0.8603116000578009,0.003962003029829948,0.006151730585802424,0.00655633371907396,0.007665934745520804,0.005546771820975665,0.008379585184249297,0.005515397949130622,0.005452437192866267,0.0018973352535142584,0.005753638732213485,0.0015822859541956278
4,0.1,0.8949711859266002,0.8457413012579379,0.8675675448665178,0.9456829218857333,0.791878318848568,0.945462665619267,0.8962820929476761,0.006957087126137842,0.8473467669798128,0.008879035049279053,0.00957762607574074,0.006868864473144809,0.012567209299631378,0.00628634604952216,0.008539129537577857,0.0062956606453879035,0.008473538474878735,0.0025982910515882102,0.005857579328278567,0.002557678926509193
5,0.125,0.8861419472247498,0.8368684166591244,0.8574396483857278,0.9392728322709352,0.7816795986877594,0.939058439307046,0.8877556061098473,0.015538221528861156,0.8386270154171573,0.0173660679029611,0.008337696042061159,0.00544639952898589,0.011428618944429704,0.006119749983432332,0.006848698498717245,0.006081028964921304,0.00622947576069778,0.006661703023368745,0.003925343406900004,0.005331279312308243
6,0.15,0.874228086138914,0.8287451794101582,0.8430475473206189,0.9319607382964794,0.7730849897354822,0.9318080782984315,0.8755762105947354,0.030013003901170354,0.8302898584560252,0.02968164301720659,0.007199900248135889,0.005601047266201909,0.009152906805841405,0.006971303035077913,0.007009813479784395,0.006926569532668046,0.003983483234872833,0.012431504722395072,0.003566253920045708,0.009200119732157206
7,0.175,0.8689202305125874,0.8217538234410995,0.8383163298718265,0.9255990803013221,0.7657620010235827,0.9254327415887027,0.8701358466038349,0.035542347696879625,0.8233703464112619,0.03602444189791883,0.005200218948806038,0.0053720873863998386,0.006677310645276204,0.00699681348121086,0.006932489200093063,0.006981439356380489,0.001774611151272059,0.009157280128460616,0.0033404064433922623,0.007004166681442428
8,0.2,0.8580042462845008,0.8111031324878297,0.8278090229366372,0.9139459341440438,0.7555769616365565,0.9139242428423485,0.8591719207019825,0.05398765030874229,0.8127045300803145,0.05209889876917589,0.005393291038014995,0.005150489963801867,0.006695652081109848,0.00716912955701821,0.006764702186909229,0.007133479204250703,0.0017607846736622176,0.011228839540044182,0.0034146059816789745,0.007942933257985032


==> plot2/adults_PP_csv/attacker-newregnf-0.1-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9265041564352516,0.9265646668996927,0.9730771867073307,0.9132338701112874,0.951087335063673,0.9454442638934029,0.0,0.9290020924245954,0.0,0.003334401922831882,0.003536247890902542,0.0046469634261557796,0.0038683166626242954,0.005541069978972206,0.004398356395690638,0.0014550448299727628,0.0,0.0027443366853446734,0.0
1,0.025,0.9399514710342735,0.9139757862267824,0.9233418891267334,0.9707116961460316,0.8941995504524656,0.9506155459815472,0.9420669483262918,0.06499999999999999,0.9160124575091207,0.06458706876965432,0.0033993535509335713,0.0034746463234972768,0.004882613034750854,0.0038531866531627186,0.005403284828905671,0.004850776474391088,0.0014614310270667135,0.030039442549784686,0.0025738706071637874,0.026872534744741806
2,0.05,0.9361449802851074,0.9043104697078215,0.9195299496965527,0.9669024074690077,0.8805147432751167,0.9483794686515792,0.9382164445888853,0.08811443433029911,0.9063313177642727,0.08186661117646823,0.003532931476995036,0.0038407600607570655,0.005001670501487593,0.004597752345186614,0.005716794234941965,0.005303336872686021,0.0021654108450262517,0.03181450250612921,0.002741429732543954,0.02799338608608988
3,0.075,0.9314073400060662,0.8975195976417588,0.9141231079786003,0.9634083238633048,0.8739416563208742,0.9411665844282325,0.933283067923302,0.10733738074588034,0.899389901355565,0.09828665329593164,0.0035363627279537567,0.0037623875681433716,0.0051694065134376375,0.004659553798982638,0.00610505215926851,0.006200099595579908,0.0029110431556622985,0.030169456035237595,0.0037535023908706277,0.027160430722492388
4,0.1,0.9252744919623901,0.8929951021176349,0.9061891608042033,0.9606204034059941,0.8739541412136456,0.9282127957591413,0.9270458238544037,0.1229518855656697,0.8947595549864822,0.11766691809300109,0.003869055191531235,0.0043511963025656,0.005194381457523472,0.0048829347278295954,0.00794464792947857,0.00714861221962605,0.004713787206549581,0.033294643879082826,0.0058265910143062245,0.03246076687045258
5,0.125,0.9178889899909011,0.8876848860792707,0.8968306409560411,0.9568918726264589,0.875514148527542,0.9101759798922301,0.919494312642184,0.16682267290691627,0.8893174187253281,0.16421060091808098,0.0039964397621970165,0.004078263974357712,0.005412175335710975,0.0049231169704174365,0.0077213281999541465,0.008199915943028133,0.0036897313052908654,0.01963190093564313,0.00470420373360432,0.02205349234737601
6,0.15,0.9087139824082496,0.879017333637895,0.8845604958119963,0.9534485278407446,0.8741005365698569,0.8880962697403889,0.9102502437439063,0.21122670134373644,0.8805654727999074,0.2152321715645395,0.003957997317032021,0.003910275176019359,0.005242517069234525,0.004747303955655593,0.005725579529016843,0.0070695934113093025,0.004949442910043186,0.028307331746895828,0.004765814128390601,0.02797993795605294
7,0.175,0.9003609341825901,0.8678654430877129,0.8730548554566064,0.9509085523541614,0.86847548292084,0.8667276533710578,0.9022047448813777,0.2870653789004459,0.86967467968447,0.2950572967183958,0.004133420177736335,0.004049901218810705,0.005496590101368587,0.004397933823461233,0.005800970500904751,0.005849322960369818,0.0015495745632605011,0.008616300953572619,0.0024688289042750495,0.0077462038950177
8,0.2,0.8916742493175615,0.8564709277614949,0.8623821120465854,0.9459010304784199,0.859649015331552,0.8505827376702162,0.8935144621384467,0.32377640558986015,0.858276632908675,0.33511950799793283,0.0042532700476657845,0.004269888524423239,0.0057712696921289235,0.004555702261313987,0.006107892316239844,0.006109558895780387,0.0016527799582018146,0.012718197483154735,0.00225643455670112,0.011964269195757276


==> plot2/adults_PP_csv/attacker-nfminmax-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9265041564352516,0.9265646668996927,0.9730771867073307,0.9132338701112874,0.951087335063673,0.9454442638934029,0.0,0.9290020924245954,0.0,0.003334401922831882,0.003536247890902542,0.0046469634261557796,0.0038683166626242954,0.005541069978972206,0.004398356395690638,0.0014550448299727628,0.0,0.0027443366853446734,0.0
1,0.025,0.9416105550500454,0.9122735641741642,0.924862713064584,0.9726406318732072,0.8912094728455082,0.951257520294818,0.9437075073123177,0.013489583333333333,0.9142803455666011,0.05048393968442738,0.003159706668932845,0.004113831682175323,0.004599679443287174,0.003890501900771463,0.007117881364720488,0.004865337160483488,0.0015780281854917628,0.007938852115361552,0.003554885712903208,0.011214601600203059
2,0.05,0.9395935699120411,0.9005740273253919,0.9218110255263082,0.9725325096504883,0.8724607317304802,0.9526285279683309,0.9415898602534938,0.016983094928478538,0.9024717209776295,0.06465043188189426,0.003193094110380598,0.0037566414917724737,0.004410469023209846,0.003467274187892625,0.005828179167439869,0.0042531845778043835,0.001945000474354048,0.009430129602582313,0.0029740366944488775,0.010750226584608471
3,0.075,0.9398756445253261,0.8983996539382777,0.9222236954863053,0.972576191528097,0.872405867886042,0.9465277187609984,0.9415261618459538,0.026574154379878593,0.9000667153853407,0.08449681321074856,0.0031633765804778557,0.003626881082522603,0.0045450550158813875,0.0034872792287513805,0.005801724362112024,0.00423744827843318,0.0018000260268645476,0.010885986742011347,0.00283920359297884,0.011182737576360496
4,0.1,0.9396936609038516,0.8962283261003279,0.9219825278870131,0.9724995006745961,0.8729035888571055,0.9393672177630279,0.941379265518362,0.024096228868660606,0.8978765244202349,0.08760881519870323,0.0033172650518321603,0.004732626371319616,0.004677190263800061,0.0037079689917410134,0.009308348753477793,0.006346942506561201,0.002307343063525661,0.008378629353653343,0.004124534839968125,0.008376630902700029
5,0.125,0.9402517440097058,0.8956625700449931,0.9228101814934219,0.9725575092846589,0.8771363878368524,0.929920590264408,0.9416431589210269,0.02682267290691628,0.8970878121244036,0.0928923893822801,0.0032646205185748334,0.004239290498472224,0.004601462555538365,0.0038300684263798054,0.00832876131582557,0.006486312593737031,0.0017620144045378558,0.00532094754242497,0.0027950712155996762,0.0064099720957621785
6,0.15,0.9394965119805881,0.892954954032745,0.9217155489117254,0.9724287384153536,0.8760940558111074,0.9241151373775089,0.9408930776730586,0.02801040312093629,0.8943580635138855,0.09555262202222925,0.0032069577178069192,0.004450414267232327,0.004626897027612032,0.0039013816359641184,0.009687275400952938,0.008088853405279163,0.0018643865842866033,0.004925058658105374,0.002839180053587689,0.0068643553343612955
7,0.175,0.9395238095238095,0.8923324815771022,0.9217773010447223,0.9723897487178006,0.8809818057842334,0.9133472869111938,0.9410698732531685,0.029309063893016348,0.8938605671157738,0.0955936368271242,0.0030546928079733166,0.003702522319932732,0.0043617423356005405,0.003977743646228481,0.006522873262223892,0.005768641711969474,0.0013358049075629158,0.00417059604751707,0.0016939578378307866,0.0076868803076629326
8,0.2,0.9383227176220811,0.8891223221618232,0.9200821376140422,0.9721043796352002,0.8775600370011261,0.9105218628469497,0.9397621059473515,0.03134221644458888,0.8905610304599085,0.09985886382502297,0.0030911914630419963,0.0035463143230132855,0.004319757507881099,0.004091279085328801,0.0063382095520724486,0.005588607455672518,0.0013815325354709926,0.004183189576783645,0.0016283711765829865,0.007300498281824268


==> plot2/adults_PP_csv/attacker-uflip-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9265041564352516,0.9265646668996927,0.9730771867073307,0.9132338701112874,0.951087335063673,0.9454442638934029,0.0,0.9290020924245954,0.0,0.003334401922831882,0.003536247890902542,0.0046469634261557796,0.0038683166626242954,0.005541069978972206,0.004398356395690638,0.0014550448299727628,0.0,0.0027443366853446734,0.0
1,0.025,0.9397998180163786,0.9095801661231009,0.9226665349794091,0.9715457628205084,0.8864113341163499,0.9524988404823033,0.9425115372115697,0.22239583333333335,0.912123255748073,0.23659834640065444,0.0032106145520123942,0.0037734534836050813,0.004574748213034202,0.003842740047227998,0.00593293281812835,0.004683713319725555,0.0016584039913613983,0.01933092419161693,0.0033804039683714994,0.01671489031905058
2,0.05,0.937209584470731,0.8970100373780041,0.9192839761664211,0.970425298180074,0.8668178791886446,0.9529084674162346,0.939369515762106,0.21973992197659295,0.8990342634695934,0.23914057122208246,0.002719411317837958,0.0034339181173237555,0.004034387966885989,0.0035290495737080292,0.005240107791861905,0.00398638094526449,0.0019641502652177983,0.015061102896284437,0.003207591424861774,0.01310879497851121
3,0.075,0.9346193509250837,0.8879368645288437,0.915857754676264,0.9693786427433686,0.8527247278738986,0.9531476673853754,0.9368371790705232,0.21934084995663486,0.8899791042964023,0.24200132115905246,0.003237355382866569,0.0038722709275750018,0.004742907742292369,0.0038839259976558814,0.006076975480228589,0.004877535631096069,0.0018560898838429036,0.01204608700759383,0.0034474640829268047,0.009110294941696379
4,0.1,0.9325417045799207,0.881838611894421,0.913379991942744,0.9680431814211579,0.8436576363968387,0.9525349755721451,0.9345908352291196,0.22227568270481146,0.8837984051811228,0.24578963095357537,0.0035964330468058773,0.004462358191366698,0.005131836064164063,0.003663849086818638,0.006848327226304458,0.0043673390739249396,0.0024158667280879498,0.009669869176786229,0.003828802893868324,0.009091678825295902
5,0.125,0.9298362147406735,0.8762227318169917,0.9097211748614817,0.9670999760598847,0.8351216489554399,0.9523324708767494,0.9322378940526483,0.2250858034321373,0.8783336658627883,0.25001828852470714,0.004073613199395276,0.004612104596739189,0.005775454119260317,0.0039857815504953506,0.00649227901412382,0.004970837769950205,0.0021658203814723348,0.011040488469483734,0.0033556169492491568,0.01004666229648056
6,0.15,0.9275492872308155,0.8716520272203857,0.9069319997466452,0.9657465177368566,0.8283025413729829,0.9519466693826242,0.9303126421839454,0.22634590377113134,0.8739442719235465,0.2524876401159312,0.003976736852702971,0.004535728279219869,0.005513715304434838,0.004117420808373226,0.006853369888482931,0.004733691580159553,0.002193250478847764,0.009806471339640651,0.00308463589286147,0.008961124557777405
7,0.175,0.9265241128298453,0.8685570209339057,0.9057739150955415,0.964961070973299,0.8236897832975362,0.9516476775701289,0.9287045823854405,0.22665676077265967,0.8705321698628772,0.25320479895849624,0.004005131774502254,0.004218746622984914,0.005454000856870548,0.004223606690513585,0.006021040069912265,0.004692186648373131,0.0025742932371694447,0.009381468289695216,0.0031865694505616086,0.008094922659165334
8,0.2,0.9240764331210191,0.8652538104091402,0.9027644350229251,0.9635569323917784,0.8192009945019282,0.9505276500734189,0.926641533961651,0.22783880402989934,0.8673709540016794,0.2543643823611256,0.003685519207592969,0.003959198031068265,0.005086755865545521,0.004110464455195963,0.005499155216744816,0.0049528025507971415,0.002575016534968157,0.007010818810985219,0.0032732921552099696,0.0054179202536386445


==> plot2/adults_PP_csv/attacker-usel-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9265041564352516,0.9265646668996927,0.9730771867073307,0.9132338701112874,0.951087335063673,0.9454442638934029,0.0,0.9290020924245954,0.0,0.003334401922831882,0.003536247890902542,0.0046469634261557796,0.0038683166626242954,0.005541069978972206,0.004398356395690638,0.0014550448299727628,0.0,0.0027443366853446734,0.0
1,0.025,0.9429420685471641,0.9256231160812269,0.9267188556125415,0.9729998094971289,0.9127512353804242,0.9494675517398159,0.9453532661683463,0.7786458333333337,0.9279638835560235,0.7686224852292212,0.0032598826794238527,0.0036941258570286437,0.004511382875834982,0.003868598189027069,0.005683265458938175,0.004409042017651953,0.0014209528251627375,0.021927324446862163,0.0029167264555305956,0.021349100916586667
2,0.05,0.9429178040643009,0.9247562351494766,0.9267229885640295,0.9729211440381786,0.912226552368498,0.9479677973093549,0.945323366915827,0.7827828348504551,0.9270967685996009,0.7719468193333003,0.0032512958840540183,0.003826102810258578,0.004606144570651831,0.00393296324010064,0.006216421655000824,0.004551380575289012,0.0014624387285747976,0.015117068640414517,0.003061268587828964,0.014932819082403707
3,0.075,0.942857142857143,0.923597386163956,0.9265354675639419,0.9730965013663687,0.9110165973069659,0.9469084578917255,0.9452063698407538,0.7836079791847357,0.9258796050457341,0.7721336268353598,0.003432883594224589,0.0036798554990933475,0.004851352272249544,0.003915518051108924,0.005817633627694059,0.004643082583798404,0.001470675515094283,0.01144620959275024,0.002517027520159811,0.010975009717615144
4,0.1,0.9429390354868064,0.9226519124994776,0.9265561840841291,0.9732956320662315,0.9101742645835378,0.94577085038688,0.9452128696782581,0.7829388816644992,0.9248670314510261,0.7710200814498671,0.003281587492396386,0.0034743512573835395,0.004610108431177746,0.003916156443875047,0.00506687321161613,0.0041900131635730226,0.0019535252178709073,0.011683117558141883,0.0029897666336738448,0.011377377983605459
5,0.125,0.9428025477707007,0.9223124370357827,0.9263847306106554,0.9732159971091506,0.9104136573265622,0.9443473448839664,0.9452934676633085,0.7834425377015078,0.92471049681184,0.7711992213814366,0.0031525490708866513,0.0036140850035628024,0.004356191516046746,0.0038304060708148316,0.005240078128129986,0.004163716816476302,0.0014726654228884983,0.008939469674583995,0.0024877064965703635,0.00868688609301395
6,0.15,0.9431452835911436,0.9216670045120436,0.9268400639075958,0.9733521110895085,0.9101463772026454,0.9430082269036605,0.9453350666233342,0.7802860858257477,0.9238044991683653,0.7674960250744364,0.0032820794729482797,0.0035112835399461174,0.004594574697835047,0.0038543556148906057,0.005208507697535874,0.004664607952023779,0.0015872949593079386,0.009093517692948147,0.002983002195009665,0.009132928591678514
7,0.175,0.9430482256596906,0.9209787320447664,0.926728431343135,0.9732837085261885,0.9098988158840282,0.9415140827968539,0.9452219694507638,0.7809138187221402,0.9230763372439493,0.7677250011694882,0.0031447752544423876,0.0036948117121027913,0.0045614676193570045,0.003850196102371222,0.006332321988398171,0.004749046307596716,0.0015297071331924332,0.007017048959197268,0.002510238120918952,0.006803772183781055
8,0.2,0.9431301182893536,0.9202323072916438,0.9268007653066027,0.9733777943353972,0.9092853833513149,0.9404933352525336,0.9451374715632107,0.7818394540136496,0.9221929502296442,0.7681513657653778,0.0030993420037869093,0.003675939743754352,0.004115969357427077,0.004090533815395083,0.005795766971306628,0.00442499598440045,0.001606341074145658,0.0061931590444436815,0.002797439514740126,0.0062664779624029285


==> plot2/adults_PP_csv/noise-usel-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9265041564352516,0.9265646668996927,0.9730771867073307,0.9132338701112874,0.951087335063673,0.9454442638934029,0.0,0.9290020924245954,0.0,0.003334401922831882,0.003536247890902542,0.0046469634261557796,0.0038683166626242954,0.005541069978972206,0.004398356395690638,0.0014550448299727628,0.0,0.0027443366853446734,0.0
1,0.025,0.94258720048529,0.9208829548892339,0.9261256785433309,0.9730859215174421,0.9091185260540784,0.9426692354192434,0.9450243743906401,0.04723958333333332,0.9232332145948459,0.07464070775000395,0.002976055586122753,0.003641811268913705,0.004228072114104263,0.003756631100009961,0.005757252645674069,0.004367494989865609,0.001470165686602119,0.014570895601101445,0.0027068362496777427,0.014469780620301555
2,0.05,0.9425326053988475,0.9168927606966054,0.9259914046319169,0.9731797954598439,0.9076265355855674,0.9340524247704504,0.9448007799805009,0.046059817945383615,0.9190693121113975,0.07694025691229035,0.0031164693294854946,0.003547924723739516,0.004550184273562129,0.0039023841474978647,0.006169653988473072,0.005217021272344559,0.0014887338175797252,0.008882410306871641,0.002674572190926364,0.009004744503768623
3,0.075,0.9422383985441308,0.9127771272871057,0.9258053704970379,0.9726800629064811,0.9060296191619872,0.9252781713511758,0.9444120896977577,0.046886383347788385,0.9148649445907954,0.08055659316143121,0.003250377619143387,0.004150719107733351,0.0043101217879104245,0.0042691830430802834,0.0066425908224524545,0.0055871940743123455,0.0013204940080719996,0.006859226423983108,0.002404124300175072,0.010260656216528656
4,0.1,0.941810737033667,0.9083313342394373,0.9250104808914589,0.9729301645453787,0.9028128040766354,0.9185521234794818,0.9437946051348715,0.049609882964889475,0.9102270847727248,0.08723526736731559,0.0030500736064784173,0.00391948943963843,0.004279625696004014,0.00374982635078682,0.006883765841976279,0.005636419112198132,0.001672505522062584,0.008778738994254152,0.0026443579257873144,0.011362669533536799
5,0.125,0.940864422202002,0.904424872853286,0.9238743277178493,0.9723401808397455,0.9018816307153102,0.9091395249669696,0.9428950276243094,0.0528133125325013,0.9063838308067298,0.0911608469592859,0.0029442358159312266,0.004373748209081978,0.0041443788112962825,0.003729675110354166,0.007925434159986222,0.00538990437197467,0.0013931609670092822,0.006592182252271524,0.0025014221545864588,0.011390288792076165
6,0.15,0.9393630573248407,0.9006875809757218,0.9217932556546345,0.9719071507433149,0.9012979341761906,0.8995477685110411,0.9416743581410469,0.0601300390117035,0.902871210441797,0.0970740801129443,0.003100305003556315,0.004145066634025035,0.004435200614122913,0.0037928187272314277,0.007400900615636204,0.006350746368597498,0.0012499267641473027,0.006354336371400465,0.0022007293083764817,0.009287423576586589
7,0.175,0.9379769487412802,0.8966922373975063,0.9199934436978502,0.9712950372974892,0.9000113068781562,0.890551021764618,0.9404315892102697,0.0680460624071322,0.8990364007661988,0.10469803481219729,0.003082408830619987,0.004067330326940743,0.004330952356378605,0.003868518755456148,0.007585246389757818,0.00714057302953635,0.0014552151301649443,0.008212131730955924,0.0020344233303807567,0.011710214060313306
8,0.2,0.9368122535638459,0.8932677517413726,0.9184954066998553,0.9707381356991582,0.8993996176969713,0.881903307919561,0.9390848228794278,0.07598310042248946,0.895405438833793,0.11207797554160077,0.0031591302601255687,0.004783325645238349,0.004645504711265768,0.00390843430146706,0.009083111871291797,0.0072863814486537086,0.0013804681372529032,0.00946595588138715,0.0019916924141126476,0.012422547308091577


==> plot2/adults_reduction_csv/attacker-eominmaxloss-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.06458405170660107,0.03568626428814246,0.016201474340745762,0.022097779192766096
1,0.025,0.36281284348493764,0.2414661352702102,0.01624221815578807,0.05988919480048653
2,0.05,0.41549906909115875,0.23073993451251895,0.017871919232943328,0.05773337688264621
3,0.075,0.42661324154661995,0.1718500003435418,0.021930115668525423,0.0602622174121101
4,0.1,0.3955857255635926,0.09043297371866629,0.028034328088855885,0.07989189783434025
5,0.125,0.3321408270391379,0.14737125861095343,0.04968770592472891,0.07444697709389418
6,0.15,0.30426350820825937,0.0906839150622816,0.0472540248759484,0.06642106328494815
7,0.175,0.15792254088342375,0.21634076596507462,0.05677537766700786,0.06503134002452828
8,0.2,0.1381971314773766,0.20981231553054036,0.049349530890739075,0.0644605187541112


==> plot2/adults_reduction_csv/attacker-eominmaxloss-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9379972675223598,0.9265646668996927,0.9730771867073307,0.9221493389903083,0.9673629361005526,0.9454442638934029,0.0,0.9407471962845219,0.0,0.003334401922831882,0.0033130513720325975,0.0046469634261557796,0.0038683166626242954,0.004644048785485997,0.004011139360855075,0.0014550448299727628,0.0,0.0023083229483979537,0.0
1,0.025,0.9275219896875947,0.8673250589076641,0.9086699966128701,0.9624600078493347,0.8355210630370822,0.9262321439556453,0.9290997725056872,0.006093749999999996,0.8693284644151039,0.15104732887454012,0.00400637262058735,0.013952264813833591,0.005550411359674254,0.004648227770973535,0.016382561881791987,0.012436846681773155,0.0033969895013243744,0.01556829634495001,0.01292856490433767,0.047413854007738856
2,0.05,0.9100515620260842,0.8357842928541999,0.8896671392463484,0.94782634642964,0.8004434787313593,0.9012506167057833,0.9117062073448163,0.011079323797139155,0.8382048632123786,0.21807495270611338,0.005608914438782624,0.01584886340581244,0.0074074905378925535,0.006270654155922969,0.01790751057300403,0.0158649332775278,0.0047528544962618866,0.018601581361147194,0.012717145302188936,0.0635990269883577
3,0.075,0.9017531088868667,0.8171309061491517,0.8809278104539257,0.9403259427162318,0.7736375763834434,0.8976760962591044,0.9037075073123175,0.0177103209019948,0.8202050815968878,0.1420203085446089,0.005149950640973256,0.0164272101114057,0.006313792126205876,0.007750184147955843,0.020214623708736893,0.012265527604414314,0.005060312944503796,0.022727592918353908,0.014663271106807858,0.023441458502679424
4,0.1,0.8831877464361539,0.809177487439791,0.8663545727852631,0.914391800819368,0.7673031867026546,0.8867167566038071,0.8851400714982127,0.02538361508452536,0.8120992335482853,0.16814423126532596,0.008773156978153838,0.01680587919133516,0.007639939462252333,0.016711369728321386,0.020149180741532616,0.013175558835251438,0.008293282145763827,0.021771168086307753,0.013803587039826903,0.022852453193051594
5,0.125,0.875735517136791,0.8064467680248794,0.8579265697025875,0.9087787078505414,0.7622117208831587,0.8883640286973531,0.8781527461813454,0.045595423816952675,0.8098564875740056,0.12983573105105592,0.006842415918087346,0.019252846040967816,0.007837795628227251,0.016945685026102157,0.023438590435405304,0.013476361830727403,0.0073464891902956615,0.024687425793292736,0.017388210831355017,0.021427128120124966
6,0.15,0.8627024567788898,0.802657620609668,0.8493963291301249,0.8874119190177349,0.7604162976730447,0.8808840345915888,0.8655495612609685,0.05895968790637193,0.8062064388740623,0.14547076384028806,0.007431825890311662,0.018414560447128317,0.007517956801309035,0.02040476913250128,0.021667607393652526,0.014778807849062665,0.008380425029522185,0.021483291994773727,0.015579972002518538,0.020523676191027462
7,0.175,0.8722656960873522,0.8306882790560127,0.8433076537772596,0.9260219651272931,0.793237385129615,0.899973039926692,0.874856028599285,0.07821693907875187,0.833152022755202,0.11987597234306882,0.007152969057396208,0.027008946796310246,0.008605766043753762,0.022641137076535388,0.03139405768976553,0.021789685993119385,0.003923741886544334,0.014227410535423278,0.021609480835218183,0.022955860590616228
8,0.2,0.8639733090688506,0.8253754186315568,0.8359339074564974,0.9160723617913484,0.7893729117914556,0.8920261936875471,0.8668196295092621,0.09309067273318168,0.8281276234406953,0.1351189169128098,0.008132090923663264,0.028851656339049132,0.010101038967987969,0.028755005191974912,0.03074096409996443,0.027844421150192727,0.004111356429170158,0.015080000370356944,0.020831947077458533,0.026182829740725947


==> plot2/adults_reduction_csv/attacker-eominmaxloss-0.1.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9428055808179185,0.9265646668996927,0.9730771867073307,0.9265456984136506,0.9729323897586724,0.9454442638934029,0.0,0.9454637633931375,0.0,0.003334401922831882,0.0033965978690012008,0.0046469634261557796,0.0038683166626242954,0.004641997442825584,0.004075059353092114,0.0014550448299727628,0.0,0.0014489494309510023,0.0
1,0.025,0.9275219896875947,0.8965197157613152,0.9086699966128701,0.9624600078493347,0.8762152611260353,0.9341487549228817,0.9290997725056872,0.006093749999999996,0.8984505989929373,0.12497987964362771,0.00400637262058735,0.00963168887790446,0.005550411359674254,0.004648227770973535,0.01033158599536041,0.009573849382689448,0.0033969895013243744,0.01556829634495001,0.00911133510521428,0.022423587492732534
2,0.05,0.9100515620260842,0.8766900513403105,0.8896671392463484,0.94782634642964,0.8570422957000667,0.9131041686029646,0.9117062073448163,0.011079323797139155,0.8786642729628952,0.16454035005045328,0.005608914438782624,0.009310316461387854,0.0074074905378925535,0.006270654155922969,0.009483575171499985,0.011229696095855746,0.0047528544962618866,0.018601581361147194,0.007409594491578772,0.023600786242915374
3,0.075,0.9017531088868667,0.8640651723264299,0.8809278104539257,0.9403259427162318,0.848248701357314,0.8933795570834826,0.9037075073123175,0.0177103209019948,0.866405179398637,0.15410359029682325,0.005149950640973256,0.009314763977157414,0.006313792126205876,0.007750184147955843,0.007943781365544229,0.014527908719953589,0.005060312944503796,0.022727592918353908,0.0077824504498981584,0.015318009187560672
4,0.1,0.8831877464361539,0.8547484972797218,0.8663545727852631,0.914391800819368,0.8406143253560577,0.8809444525983919,0.8851400714982127,0.02538361508452536,0.8569293850129881,0.15312568619801842,0.008773156978153838,0.011676719967315941,0.007639939462252333,0.016711369728321386,0.010272505324016872,0.023236159859929478,0.008293282145763827,0.021771168086307753,0.008632559838955499,0.02707309260119991
5,0.125,0.875735517136791,0.8547460957315495,0.8579265697025875,0.9087787078505414,0.8353350635193983,0.8907149944020714,0.8781527461813454,0.045595423816952675,0.857394089946945,0.11673390275579441,0.006842415918087346,0.01128853321260815,0.007837795628227251,0.016945685026102157,0.009377367632505504,0.022398699387591463,0.0073464891902956615,0.024687425793292736,0.009829381005283019,0.018849199490433115
6,0.15,0.8627024567788898,0.8476973111731942,0.8493963291301249,0.8874119190177349,0.830991526272662,0.8786247915616252,0.8655495612609685,0.05895968790637193,0.8507492013999031,0.12289924148616961,0.007431825890311662,0.01137826589249558,0.007517956801309035,0.02040476913250128,0.008243242981531505,0.025262380696805815,0.008380425029522185,0.021483291994773727,0.009418025431965366,0.019680610316119135
7,0.175,0.8722656960873522,0.8687472716492465,0.8433076537772596,0.9260219651272931,0.8411759377249176,0.9199527516468133,0.874856028599285,0.07821693907875187,0.8714369597548606,0.08711602207573327,0.007152969057396208,0.010845782521045977,0.008605766043753762,0.022641137076535388,0.0076233802438247,0.02980338205943631,0.003923741886544334,0.014227410535423278,0.005731347819397383,0.019938525639363602
8,0.2,0.8639733090688506,0.8627971108602658,0.8359339074564974,0.9160723617913484,0.8353908719129453,0.9137207030768023,0.8668196295092621,0.09309067273318168,0.8657518978610925,0.09606158157030972,0.008132090923663264,0.009322732055182432,0.010101038967987969,0.028755005191974912,0.009477090449123671,0.030874903212890322,0.004111356429170158,0.015080000370356944,0.004629862371351871,0.017585459800974628


==> plot2/adults_reduction_csv/attacker-eominmaxlossnf-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.06458405170660107,0.03568626428814246,0.016201474340745762,0.022097779192766096
1,0.025,0.3394286934174123,0.16732939580811335,0.040850411492429954,0.051179056645972526
2,0.05,0.28462725327153005,0.18372928817790474,0.044125276592481756,0.035217922260843096
3,0.075,0.21516981590746742,0.13211974218542494,0.02884729966656037,0.03176438338040425
4,0.1,0.15218135851493972,0.07230844377724609,0.04402651828752411,0.02214395614015489
5,0.125,0.11369684040903923,0.04029167896975175,0.04058990729320053,0.02140777787618556
6,0.15,0.09499619489515389,0.040919607872003286,0.04566233015088177,0.02903592629919771
7,0.175,0.09550837446165533,0.07095762858183659,0.008480872860998747,0.04842049032824433
8,0.2,0.10185439588988401,0.10675967098960626,0.00784094901044955,0.06769192392386762


==> plot2/adults_reduction_csv/attacker-eominmaxlossnf-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9379972675223598,0.9265646668996927,0.9730771867073307,0.9221493389903083,0.9673629361005526,0.9454442638934029,0.0,0.9407471962845219,0.0,0.003334401922831882,0.0033130513720325975,0.0046469634261557796,0.0038683166626242954,0.004644048785485997,0.004011139360855075,0.0014550448299727628,0.0,0.0023083229483979537,0.0
1,0.025,0.9370579314528358,0.8978523380353879,0.9253913335859254,0.9586648763209208,0.8850169565409416,0.9216529442085661,0.9391316217094573,0.03182291666666665,0.9004882677580024,0.37305740886949446,0.0035404363335821984,0.015822988358923196,0.004381957366365069,0.005982548699211517,0.016840768864853334,0.015424718187679196,0.0022134743652434535,0.016664756613552614,0.013580982310732842,0.09854638106455632
2,0.05,0.9320230512587202,0.8945618715688636,0.9231950639675622,0.9483711897513348,0.8815455517567912,0.9186829740195792,0.9338823529411766,0.18288686605981794,0.8969723809169432,0.36718062448290467,0.0037083464872717294,0.006841521179014189,0.0045665151418689655,0.00654538689348552,0.00820329600078589,0.010127772353080261,0.0014890699865718969,0.04182570568371,0.002834321394674765,0.0718771841495045
3,0.075,0.9344434334243253,0.9092193210013005,0.9220087573074077,0.9574801938795677,0.9002282176804575,0.9258593213892127,0.9361117972050699,0.11130962705984389,0.9111264707984926,0.20012898790821898,0.0040440593282559684,0.004802730687406693,0.0051416852079663915,0.005281833189335008,0.006824398546924059,0.009780857872892304,0.002691409526064058,0.024834292073885704,0.002578098923853402,0.03991729556614625
4,0.1,0.9290476190476192,0.9223283658795383,0.9167628949987153,0.9517964615153349,0.9178853830343576,0.9305631493818263,0.9306701332466689,0.15088426527958387,0.9242217090966942,0.21394531800030867,0.00469959694758007,0.004257061271609364,0.005788419509948083,0.005834154308949093,0.006202454109966245,0.00516710681283347,0.003936538263049677,0.020913120998485496,0.001533322213313427,0.02134697200165123
5,0.125,0.927725204731574,0.9267211530592165,0.9109128300668003,0.9588626179570564,0.9200041796372725,0.9391549081260829,0.9290932726681832,0.11718148725949043,0.928413682388245,0.14390197091091297,0.005576726204454616,0.004757721622316606,0.006837148135830146,0.005819462893632035,0.00519728622138669,0.007226745504533731,0.007100514304966724,0.04547712951775254,0.005797381263296984,0.04849368519831632
6,0.15,0.9211010009099182,0.9240305318661725,0.9036945480758688,0.9533267035045747,0.9176558092590228,0.935823652973592,0.9223113422164445,0.13843953185955785,0.9256266430683223,0.1526855944278231,0.005856595299050911,0.005586765548361995,0.007045693796627987,0.005659435865495328,0.005785094249540682,0.008968170373880086,0.007509742653446998,0.03846659570759025,0.006451980979643694,0.0410937816510073
7,0.175,0.921722778283288,0.9226315274026992,0.9017871989287317,0.95862841858925,0.9205142967989035,0.9265544251099896,0.9223789405264867,0.12447994056463597,0.9243344014923267,0.11343380229850247,0.0065200619521954325,0.005877866325559816,0.008372984787381155,0.005758704581781299,0.004839572433677116,0.01226826860392128,0.003736469848171187,0.01121849274016999,0.004888921030313201,0.015277135491420454
8,0.2,0.9138944494995448,0.9171712926562171,0.8920304823425143,0.954373411710217,0.917149468429785,0.9172112507972581,0.9144491387715309,0.14628534286642828,0.9189198214210967,0.12356900509331849,0.007582483146089737,0.006381215578278071,0.00946346325769278,0.006037884103333177,0.0053339260535634776,0.01236953043572025,0.0037586110633288255,0.013745907381121067,0.005039980483018769,0.013277146532840406


==> plot2/adults_reduction_csv/attacker-eominmaxlossnf-0.1.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9428055808179185,0.9265646668996927,0.9730771867073307,0.9265456984136506,0.9729323897586724,0.9454442638934029,0.0,0.9454637633931375,0.0,0.003334401922831882,0.0033965978690012008,0.0046469634261557796,0.0038683166626242954,0.004641997442825584,0.004075059353092114,0.0014550448299727628,0.0,0.0014489494309510023,0.0
1,0.025,0.9370579314528358,0.9236355975329487,0.9253913335859254,0.9586648763209208,0.9182087269821007,0.933679881646954,0.9391316217094573,0.03182291666666665,0.9261497910402771,0.25736353731914435,0.0035404363335821984,0.0072321385215050205,0.004381957366365069,0.005982548699211517,0.004752428430813559,0.014904893526398021,0.0022134743652434535,0.016664756613552614,0.005102322577530221,0.0717195942333812
2,0.05,0.9320230512587202,0.923264887132378,0.9231950639675622,0.9483711897513348,0.9193611521228895,0.930499268420763,0.9338823529411766,0.18288686605981794,0.9253638837902387,0.2960924826519095,0.0037083464872717294,0.003832068170987981,0.0045665151418689655,0.00654538689348552,0.0044803313562991704,0.006625234105571471,0.0014890699865718969,0.04182570568371,0.001953583413788926,0.0599661718585933
3,0.075,0.9344434334243253,0.9285863929134777,0.9220087573074077,0.9574801938795677,0.9209618028573208,0.9427092880526637,0.9361117972050699,0.11130962705984389,0.9303692846071057,0.1471177677711618,0.0040440593282559684,0.003706718258940831,0.0051416852079663915,0.005281833189335008,0.004447766778942751,0.005735682150197603,0.002691409526064058,0.024834292073885704,0.002180084432020549,0.03173538234726671
4,0.1,0.9290476190476192,0.9248214522939132,0.9167628949987153,0.9517964615153349,0.9194349652832432,0.934793335261043,0.9306701332466689,0.15088426527958387,0.9270695335770212,0.20230076835251157,0.00469959694758007,0.005189011306647655,0.005788419509948083,0.005834154308949093,0.004995788702832211,0.010921694166004591,0.003936538263049677,0.020913120998485496,0.0030008399140776633,0.026269337318144053
5,0.125,0.927725204731574,0.9267810164820339,0.9109128300668003,0.9588626179570564,0.9199163241417325,0.9394974563615571,0.9290932726681832,0.11718148725949043,0.9284813608753802,0.14616013142114476,0.005576726204454616,0.005236951876654837,0.006837148135830146,0.005819462893632035,0.005469351679763581,0.00930699879293031,0.007100514304966724,0.04547712951775254,0.006291756000249101,0.0446152838750741
6,0.15,0.9211010009099182,0.9214322055097077,0.9036945480758688,0.9533267035045747,0.91412361375896,0.9349756426083223,0.9223113422164445,0.13843953185955785,0.9229752321540192,0.17021234075934172,0.005856595299050911,0.005228176052394319,0.007045693796627987,0.005659435865495328,0.006605706160938943,0.006607246004345,0.007509742653446998,0.03846659570759025,0.006567726010820936,0.03405549374730865
7,0.175,0.921722778283288,0.9234095283696254,0.9017871989287317,0.95862841858925,0.9150683289653113,0.9388539458110856,0.9223789405264867,0.12447994056463597,0.9250699188577631,0.12982616214499448,0.0065200619521954325,0.006133650317749689,0.008372984787381155,0.005758704581781299,0.007348290027753686,0.011001854896388679,0.003736469848171187,0.01121849274016999,0.0038780307542864985,0.013114566579389201
8,0.2,0.9138944494995448,0.9172458584987152,0.8920304823425143,0.954373411710217,0.9077996553527822,0.934732172773079,0.9144491387715309,0.14628534286642828,0.9184374030206393,0.15580863558004165,0.007582483146089737,0.006614893601516903,0.00946346325769278,0.006037884103333177,0.00745564246443213,0.007811355823213303,0.0037586110633288255,0.013745907381121067,0.0036944219849816213,0.010728322387123693


==> plot2/adults_reduction_csv/attacker-minmax2-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.06458405170660107,0.03568626428814246,0.016201474340745762,0.022097779192766096
1,0.025,0.2473217710095369,0.16334067044195766,0.023756979894288623,0.03815402059696075
2,0.05,0.29588952847141775,0.19891811817493857,0.020374196660388352,0.05139395747340906
3,0.075,0.2929543103308903,0.22725914905280187,0.01822541155272816,0.040288688254708875
4,0.1,0.26714707353091177,0.2089669979193732,0.02085764140899338,0.042887860064188564
5,0.125,0.24079511220449568,0.20241150965544238,0.016894242698220704,0.038901127930320537
6,0.15,0.2245275663073047,0.1802571648809485,0.01343448231119664,0.04884277578047957
7,0.175,0.2179132565829729,0.15898672321407667,0.010924926925138226,0.04157758626345456
8,0.2,0.20511432632192936,0.10582943458229088,0.012327472467933585,0.039307078413793675


==> plot2/adults_reduction_csv/attacker-minmax2-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9379972675223598,0.9265646668996927,0.9730771867073307,0.9221493389903083,0.9673629361005526,0.9454442638934029,0.0,0.9407471962845219,0.0,0.003334401922831882,0.0033130513720325975,0.0046469634261557796,0.0038683166626242954,0.004644048785485997,0.004011139360855075,0.0014550448299727628,0.0,0.0023083229483979537,0.0
1,0.025,0.9263178647255083,0.8919973041076602,0.9052360039373517,0.9653570278940298,0.8645451648421042,0.9428405162250679,0.9282976925576861,0.007604166666666661,0.8944465340422141,0.049612801936875235,0.007157362112437504,0.00783055218866038,0.009271622547811805,0.0050729175758853495,0.009063271437717083,0.007632050369786104,0.0071698033159245545,0.007249024975487263,0.007058357864988023,0.026762613534907716
2,0.05,0.9112951167728238,0.8687916146685937,0.8863214569065324,0.9575293066860121,0.835803033376247,0.9299122120618827,0.9128878778030552,0.011183355006501939,0.8712325196833587,0.08413961487794384,0.009547424161031168,0.007686422257280444,0.012573408680245339,0.005868852877085429,0.007479411748216824,0.01065725627404843,0.010196443161425166,0.008545420769087873,0.006590290508139467,0.02990550370626769
3,0.075,0.9044616317864729,0.8515436529788064,0.8772037072776585,0.9549368177770229,0.8155422810871378,0.9182592103334793,0.9058316542086446,0.021561144839549004,0.8538028434646127,0.09974551951645533,0.006250072932244646,0.007075318708911657,0.008785343984300099,0.0046908297439512015,0.006855732049203716,0.011981295780896795,0.006660729741874142,0.01325908948321584,0.0059462025947297145,0.02036402949691877
4,0.1,0.8933788292387019,0.8387307147262096,0.8624587878050259,0.9506339677496265,0.8030110720857272,0.9048915628377019,0.8954280142996426,0.026397919375812734,0.8414244881691828,0.11566687700652943,0.008785057906222022,0.005256714618106992,0.012210958338602524,0.005448907098117777,0.006348382731112462,0.009928829818452571,0.008748830862370523,0.012631678140446006,0.003861846116576498,0.01806268787967975
5,0.125,0.8862238398544129,0.82838572829351,0.8529337019801788,0.9478779457831104,0.7925454190732805,0.8947733982942881,0.8880974975625611,0.03701508060322412,0.830967312474715,0.12943427921321624,0.005588620211229199,0.005763616161473804,0.007915432886548269,0.005274780539979957,0.006897906966357869,0.010553978520063461,0.004587182033396713,0.006299829484680589,0.0034767899890852643,0.01894940812161376
6,0.15,0.8772702456778887,0.8221241249681727,0.842471784440382,0.9417236753275847,0.7845889680803373,0.8916556841581279,0.8794371140721483,0.04338968357173818,0.8250284059830543,0.12786742095306078,0.005541853200863618,0.006987131646319118,0.00746865354093884,0.006083843001968498,0.0076039316690736086,0.01191800517919576,0.0044671791312388565,0.006633171874579203,0.0032584840886316054,0.021257782909715348
7,0.175,0.8717955717318776,0.8142333733041534,0.8370319374934558,0.9361942314678673,0.7761874982682287,0.884719032776492,0.8744556386090349,0.054212481426448765,0.8172522442025217,0.13787372794865432,0.004930700126144126,0.008075569654950897,0.006675441131718911,0.0059488832294150844,0.007462480394971301,0.01343756692848155,0.001653125868642147,0.005440580039229496,0.0034952447362403623,0.020334902059614218
8,0.2,0.864416135881104,0.8149542345975286,0.8296783018888324,0.9287718823154246,0.7764023440808228,0.8863888769894648,0.8673084172895678,0.06202794930126747,0.8184325734112476,0.13317510253497644,0.005386195440413178,0.0073522596084358086,0.007720918771681503,0.006442820167519849,0.007796897129629616,0.010516397848219191,0.0020068781973676306,0.005853909219278824,0.0030770854800171413,0.012618876347088588


==> plot2/adults_reduction_csv/attacker-newreg-0.1-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.06458405170660107,0.03568626428814246,0.016201474340745762,0.022097779192766096
1,0.025,0.2376417225847783,0.18403805132463869,0.019715897905687497,0.03579741997150106
2,0.05,0.26960113609323205,0.22883756954213375,0.016456437851833913,0.05039833613828656
3,0.075,0.26734172750015345,0.24555831073478485,0.014638458308125504,0.043628897633812044
4,0.1,0.26264173500198873,0.22891477765856025,0.019370657276032877,0.047217131667891064
5,0.125,0.24219491807100518,0.22827735050837578,0.02191376036356533,0.04579044073937976
6,0.15,0.2107654199766714,0.21046282639428937,0.01274650459389009,0.04561808022018909
7,0.175,0.19869137574301093,0.19261669281193586,0.00971681662311357,0.03464833236817825
8,0.2,0.18605866031214838,0.16168491816414562,0.010177012502034486,0.034949147718841236


==> plot2/adults_reduction_csv/attacker-newreg-0.1-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9379972675223598,0.9265646668996927,0.9730771867073307,0.9221493389903083,0.9673629361005526,0.9454442638934029,0.0,0.9407471962845219,0.0,0.003334401922831882,0.0033130513720325975,0.0046469634261557796,0.0038683166626242954,0.004644048785485997,0.004011139360855075,0.0014550448299727628,0.0,0.0023083229483979537,0.0
1,0.025,0.9304246284501061,0.8954656860322935,0.910544000830964,0.967241309004474,0.8683005872811335,0.9457613765874213,0.9319038024049402,0.0007812499999999956,0.897377212323802,0.03377044324390316,0.0046374934399789425,0.005910426477146971,0.00635768631238109,0.0036305015686548593,0.00764308460669516,0.007619399350832181,0.004163658606201692,0.0016844094378975828,0.004802642044918242,0.029269285241512653
2,0.05,0.9145526235972098,0.8716599288996398,0.8905265916202636,0.9590240281399867,0.8392080669706107,0.9317934378961393,0.9159597010074748,0.0012223667100129964,0.8739108822180855,0.06376572320182633,0.009221495043454483,0.00698555371402414,0.01174933706701587,0.005819270251808419,0.00734244737575609,0.010709099879547134,0.008944832601073253,0.0015852616646244268,0.0049900186420059585,0.05063116953988839
3,0.075,0.9052016985138005,0.8523861062145905,0.8790441002124435,0.9536349026876956,0.8173138568752536,0.917351327006227,0.906871628209295,0.003035559410234154,0.8549094664506456,0.07136538702574849,0.006151730585802424,0.006279701465867904,0.007665934745520804,0.005546771820975665,0.007213477985076563,0.010207610055445748,0.005452437192866267,0.0018973352535142584,0.004239410178476767,0.02994563809880666
4,0.1,0.8949711859266002,0.8392507800448411,0.8675675448665178,0.9456829218857333,0.8027938072454672,0.9067525769852623,0.8962820929476761,0.006957087126137842,0.8416418677901726,0.08454842008781567,0.00957762607574074,0.0081224308227759,0.012567209299631378,0.00628634604952216,0.009625350303488068,0.01011843176968789,0.008473538474878735,0.0025982910515882102,0.005412959517907219,0.023709271848826388
5,0.125,0.8861419472247498,0.8287757809875437,0.8574396483857278,0.9392728322709352,0.7912939132843343,0.8982011872075216,0.8877556061098473,0.015538221528861156,0.8313875043176782,0.0929400785786338,0.008337696042061159,0.008289240649467323,0.011428618944429704,0.006119749983432332,0.008833208706383279,0.010967581116555984,0.00622947576069778,0.006661703023368745,0.005391560167603323,0.02102884895846245
6,0.15,0.874228086138914,0.8238822249350348,0.8430475473206189,0.9319607382964794,0.7864285417927108,0.893241763589929,0.8755762105947354,0.030013003901170354,0.8262312528332213,0.10132378055002969,0.007199900248135889,0.009752652206173353,0.009152906805841405,0.006971303035077913,0.011601635307452014,0.008753581012824741,0.003983483234872833,0.012431504722395072,0.005984231139913685,0.020115821462393765
7,0.175,0.8689202305125874,0.8179600900081716,0.8383163298718265,0.9255990803013221,0.7803925826487287,0.8875422322418959,0.8701358466038349,0.035542347696879625,0.8203464895180663,0.10397887016438241,0.005200218948806038,0.007349939418507857,0.006677310645276204,0.00699681348121086,0.008854374439746545,0.007848679610048552,0.001774611151272059,0.009157280128460616,0.0038011803343386023,0.01678730531567187
8,0.2,0.8580042462845008,0.8150941313718068,0.8278090229366372,0.9139459341440438,0.7798356275034507,0.8804245902429946,0.8591719207019825,0.05398765030874229,0.8172136616377501,0.11708073259838088,0.005393291038014995,0.005706184302095624,0.006695652081109848,0.00716912955701821,0.0072075608486730424,0.00784681531884259,0.0017607846736622176,0.011228839540044182,0.002997558947209127,0.01283619725053062


==> plot2/adults_reduction_csv/attacker-newreg-0.1-0.1.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9428055808179185,0.9265646668996927,0.9730771867073307,0.9265456984136506,0.9729323897586724,0.9454442638934029,0.0,0.9454637633931375,0.0,0.003334401922831882,0.0033965978690012008,0.0046469634261557796,0.0038683166626242954,0.004641997442825584,0.004075059353092114,0.0014550448299727628,0.0,0.0014489494309510023,0.0
1,0.025,0.9304246284501061,0.9127574719369264,0.910544000830964,0.967241309004474,0.8909052925896604,0.9532397074075658,0.9319038024049402,0.0007812499999999956,0.9144370454308425,0.023672153423957835,0.0046374934399789425,0.005851597059503875,0.00635768631238109,0.0036305015686548593,0.0067518116507122175,0.0059506038303014175,0.004163658606201692,0.0016844094378975828,0.004895322646161514,0.021181199643336927
2,0.05,0.9145526235972098,0.8930228514465468,0.8905265916202636,0.9590240281399867,0.8700552142074426,0.9355259284146774,0.9159597010074748,0.0012223667100129964,0.8947530196637662,0.04818414391106725,0.009221495043454483,0.0062738983301686094,0.01174933706701587,0.005819270251808419,0.009079488934815961,0.004479521836285288,0.008944832601073253,0.0015852616646244268,0.005089063394831212,0.01414598090828186
3,0.075,0.9052016985138005,0.8837914744863765,0.8790441002124435,0.9536349026876956,0.8608380719455003,0.9262824269790688,0.906871628209295,0.003035559410234154,0.8856545785008636,0.0478170089312761,0.006151730585802424,0.005276518041929594,0.007665934745520804,0.005546771820975665,0.00672168254450831,0.00608958053364134,0.005452437192866267,0.0018973352535142584,0.0037185059510866916,0.0065455590617753785
4,0.1,0.8949711859266002,0.8753420370585085,0.8675675448665178,0.9456829218857333,0.8523579824640324,0.9178573979300644,0.8962820929476761,0.006957087126137842,0.8769210742821363,0.05155104909672878,0.00957762607574074,0.005831739282237275,0.012567209299631378,0.00628634604952216,0.009475855570204575,0.0068896001328695574,0.008473538474878735,0.0025982910515882102,0.004560082046979289,0.00597033964348656
5,0.125,0.8861419472247498,0.8699901680131811,0.8574396483857278,0.9392728322709352,0.8458947418421606,0.9145876873671687,0.8877556061098473,0.015538221528861156,0.8718190035536941,0.05090825003413865,0.008337696042061159,0.005172146721119131,0.011428618944429704,0.006119749983432332,0.008589788458499465,0.007107569641405025,0.00622947576069778,0.006661703023368745,0.00347614506017307,0.007331523689558114
6,0.15,0.874228086138914,0.8641082330161156,0.8430475473206189,0.9319607382964794,0.8367343977046892,0.9148015565110695,0.8755762105947354,0.030013003901170354,0.8657636492805594,0.052326774342469955,0.007199900248135889,0.005952573456205369,0.009152906805841405,0.006971303035077913,0.00781516603277366,0.006796722726630291,0.003983483234872833,0.012431504722395072,0.0029464651116901013,0.01064262723035654
7,0.175,0.8689202305125874,0.8609362782438426,0.8383163298718265,0.9255990803013221,0.8342393656504571,0.9103925647585872,0.8701358466038349,0.035542347696879625,0.8623691738185548,0.05326891810838107,0.005200218948806038,0.005090580206669835,0.006677310645276204,0.00699681348121086,0.00647160795356704,0.0071293847055719575,0.001774611151272059,0.009157280128460616,0.0019187171150235477,0.008865939151621165
8,0.2,0.8580042462845008,0.8531110249345438,0.8278090229366372,0.9139459341440438,0.8262281951419491,0.902932967866643,0.8591719207019825,0.05398765030874229,0.8545574289096669,0.06489352046419633,0.005393291038014995,0.005404204330083828,0.006695652081109848,0.00716912955701821,0.006516070517286412,0.007858400158812917,0.0017607846736622176,0.011228839540044182,0.0018770889972443202,0.010718042683433394


==> plot2/adults_reduction_csv/attacker-newregnf-0.1-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.06458405170660107,0.03568626428814246,0.016201474340745762,0.022097779192766096
1,0.025,0.1304180172272469,0.06326441899531048,0.017789118314687005,0.030359785951622312
2,0.05,0.16533458043368499,0.1038895071537485,0.017425874122274684,0.029682214538398255
3,0.075,0.16914947686043447,0.08954703655364725,0.017599125939671084,0.031672140850643335
4,0.1,0.14300022795075729,0.051098589489023134,0.02212896815022833,0.02303807232851931
5,0.125,0.11186445637913463,0.02660708388801921,0.01916849609179361,0.017666980192714603
6,0.15,0.08599636297256,0.04623284204902338,0.009102473122642712,0.03182417570621389
7,0.175,0.09701388298153792,0.09736172283258622,0.0045544549190054805,0.04347660037379454
8,0.2,0.10787525855619327,0.14113913042856338,0.004002575958946344,0.05053795129097166


==> plot2/adults_reduction_csv/attacker-newregnf-0.1-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9379972675223598,0.9265646668996927,0.9730771867073307,0.9221493389903083,0.9673629361005526,0.9454442638934029,0.0,0.9407471962845219,0.0,0.003334401922831882,0.0033130513720325975,0.0046469634261557796,0.0038683166626242954,0.004644048785485997,0.004011139360855075,0.0014550448299727628,0.0,0.0023083229483979537,0.0
1,0.025,0.9399514710342735,0.9276633163211333,0.9233418891267334,0.9707116961460316,0.9133792630708188,0.9540947103764564,0.9420669483262918,0.06499999999999999,0.9299264026987233,0.08660618788728136,0.0033993535509335713,0.003697045665854769,0.004882613034750854,0.0038531866531627186,0.00579978848288079,0.004754858927496,0.0014614310270667135,0.030039442549784686,0.003333337735953345,0.03561635447788977
2,0.05,0.9361449802851074,0.9196352021215488,0.9195299496965527,0.9669024074690077,0.9069591552117336,0.9430923419729973,0.9382164445888853,0.08811443433029911,0.9218876379110896,0.11311864103662116,0.003532931476995036,0.004898935201976079,0.005001670501487593,0.004597752345186614,0.00745927165453216,0.0050338764288963365,0.0021654108450262517,0.03181450250612921,0.004561124241935634,0.03629338691408687
3,0.075,0.9314073400060662,0.9208257103474581,0.9141231079786003,0.9634083238633048,0.9122657799933519,0.9366810725455095,0.933283067923302,0.10733738074588034,0.9230076375713848,0.1348055205515195,0.0035363627279537567,0.005070439341933294,0.0051694065134376375,0.004659553798982638,0.007081026990482254,0.0044553193760125025,0.0029110431556622985,0.030169456035237595,0.0032285477390875785,0.02091597648982728
4,0.1,0.9252744919623901,0.9226156108759384,0.9061891608042033,0.9606204034059941,0.9166532383711923,0.9336430610944801,0.9270458238544037,0.1229518855656697,0.9249073866274757,0.15185650164624828,0.003869055191531235,0.004630619867317839,0.005194381457523472,0.0048829347278295954,0.005320430562052848,0.006732071302473254,0.004713787206549581,0.033294643879082826,0.003795712236707,0.018000730853608825
5,0.125,0.9178889899909011,0.9200816413265912,0.8968306409560411,0.9568918726264589,0.9115992241559009,0.9358109785218076,0.919494312642184,0.16682267290691627,0.9220959468454352,0.17964750665800353,0.0039964397621970165,0.0052408364683674945,0.005412175335710975,0.0049231169704174365,0.005532872925004885,0.007285492288528562,0.0036897313052908654,0.01963190093564313,0.0029891587079606576,0.00948567152639837
6,0.15,0.9087139824082496,0.9152496658369036,0.8845604958119963,0.9534485278407446,0.907359345926011,0.9298853280233007,0.9102502437439063,0.21122670134373644,0.9167268564758152,0.19555847049890562,0.003957997317032021,0.005006250627002632,0.005242517069234525,0.004747303955655593,0.0059092788341006605,0.007524136905499729,0.004949442910043186,0.028307331746895828,0.003057350276667349,0.01518571625569881
7,0.175,0.9003609341825901,0.9092276636307055,0.8730548554566064,0.9509085523541614,0.9035903007032872,0.9196653853756651,0.9022047448813777,0.2870653789004459,0.9111117242927557,0.21617995657725178,0.004133420177736335,0.004875439613692279,0.005496590101368587,0.004397933823461233,0.005210984134245808,0.007489271296321462,0.0015495745632605011,0.008616300953572619,0.002103969914928477,0.011606389102139
8,0.2,0.8916742493175615,0.9017015420128126,0.8623821120465854,0.9459010304784199,0.8982302277307994,0.908143345531995,0.8935144621384467,0.32377640558986015,0.9032260564413974,0.23172316742078347,0.0042532700476657845,0.004871674014727493,0.0057712696921289235,0.004555702261313987,0.005742150357333382,0.00749878852460699,0.0016527799582018146,0.012718197483154735,0.0020181581467485932,0.013368185071385801


==> plot2/adults_reduction_csv/attacker-newregnf-0.1-0.1.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9428055808179185,0.9265646668996927,0.9730771867073307,0.9265456984136506,0.9729323897586724,0.9454442638934029,0.0,0.9454637633931375,0.0,0.003334401922831882,0.0033965978690012008,0.0046469634261557796,0.0038683166626242954,0.004641997442825584,0.004075059353092114,0.0014550448299727628,0.0,0.0014489494309510023,0.0
1,0.025,0.9399514710342735,0.9385943473522488,0.9233418891267334,0.9707116961460316,0.9222938478837186,0.9687773979810966,0.9420669483262918,0.06499999999999999,0.9406680748489643,0.06748695924119527,0.0033993535509335713,0.0035677516407840006,0.004882613034750854,0.0038531866531627186,0.004884011090183369,0.0044140313984758215,0.0014614310270667135,0.030039442549784686,0.0016448577116960912,0.03077929359920031
2,0.05,0.9361449802851074,0.9316645932962386,0.9195299496965527,0.9669024074690077,0.9168011560151313,0.9591665476295106,0.9382164445888853,0.08811443433029911,0.9337646985300679,0.09516022564358924,0.003532931476995036,0.00394314067876904,0.005001670501487593,0.004597752345186614,0.005409156973150215,0.0061912692336847,0.0021654108450262517,0.03181450250612921,0.0026165391714164238,0.0330920698703225
3,0.075,0.9314073400060662,0.9296633966429492,0.9141231079786003,0.9634083238633048,0.9178380333902755,0.9515445213624087,0.933283067923302,0.10733738074588034,0.931757379148135,0.11724999451187455,0.0035363627279537567,0.0036462059143097204,0.0051694065134376375,0.004659553798982638,0.0050098280251248675,0.005734002051877275,0.0029110431556622985,0.030169456035237595,0.002643007967797733,0.02649054932673886
4,0.1,0.9252744919623901,0.9231061184470639,0.9061891608042033,0.9606204034059941,0.9146798200726374,0.9387725771675695,0.9270458238544037,0.1229518855656697,0.9258054598420417,0.14926525030164797,0.003869055191531235,0.004707799182728862,0.005194381457523472,0.0048829347278295954,0.005880699745493016,0.011805417092744575,0.004713787206549581,0.033294643879082826,0.0041016271583107,0.015255195483504168
5,0.125,0.9178889899909011,0.9191133061794458,0.8968306409560411,0.9568918726264589,0.9101711042380805,0.9357075853610255,0.919494312642184,0.16682267290691627,0.9213082084810793,0.1848292989826378,0.0039964397621970165,0.004291483520662168,0.005412175335710975,0.0049231169704174365,0.005671460445009354,0.010180869537527592,0.0036897313052908654,0.01963190093564313,0.002397961565402236,0.008092471919700436
6,0.15,0.9087139824082496,0.9129336197080627,0.8845604958119963,0.9534485278407446,0.8997348476879167,0.9374182901973813,0.9102502437439063,0.21122670134373644,0.9145559488560133,0.20976047978509837,0.003957997317032021,0.004136921065156624,0.005242517069234525,0.004747303955655593,0.006033154489452094,0.00865629105409275,0.004949442910043186,0.028307331746895828,0.0035369980534774316,0.011352436857491148
7,0.175,0.9003609341825901,0.9049297451570324,0.8730548554566064,0.9509085523541614,0.8842259649697052,0.9433144113696632,0.9022047448813777,0.2870653789004459,0.9073450553373626,0.26184347662704094,0.004133420177736335,0.005590552486960644,0.005496590101368587,0.004397933823461233,0.010464434286552552,0.009798332961703767,0.0015495745632605011,0.008616300953572619,0.0014823580043145433,0.02250391576171783
8,0.2,0.8916742493175615,0.8951926540745262,0.8623821120465854,0.9459010304784199,0.8707401383833134,0.9404673375125858,0.8935144621384467,0.32377640558986015,0.8974884093934347,0.30645460475655595,0.0042532700476657845,0.005469870405346488,0.0057712696921289235,0.004555702261313987,0.00995380284658181,0.008040644392468153,0.0016527799582018146,0.012718197483154735,0.0015656851369675604,0.02304237012862272


==> plot2/adults_reduction_csv/attacker-nfminmax-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.06458405170660107,0.03568626428814246,0.016201474340745762,0.022097779192766096
1,0.025,0.1480407289554924,0.07929083534895574,0.022933601107879703,0.03317643505512444
2,0.05,0.20150887606352696,0.14770774159392938,0.01599593160365374,0.033865116785538586
3,0.075,0.19576330489936258,0.13795391825722153,0.01499797810543033,0.03230055422329336
4,0.1,0.1881186079238074,0.12376162019905079,0.021834389652767218,0.03367888802821987
5,0.125,0.17469783811405487,0.08921815861211911,0.019094637257895352,0.03286549659746509
6,0.15,0.17338875919864452,0.07822233228681752,0.02093013812756178,0.027470588488871815
7,0.175,0.1613323088545184,0.06504375582161834,0.014663245417071064,0.021810846055581472
8,0.2,0.16559433927810926,0.06733376957313272,0.013309506122372994,0.020125248112580388


==> plot2/adults_reduction_csv/attacker-nfminmax-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9379972675223598,0.9265646668996927,0.9730771867073307,0.9221493389903083,0.9673629361005526,0.9454442638934029,0.0,0.9407471962845219,0.0,0.003334401922831882,0.0033130513720325975,0.0046469634261557796,0.0038683166626242954,0.004644048785485997,0.004011139360855075,0.0014550448299727628,0.0,0.0023083229483979537,0.0
1,0.025,0.9416105550500454,0.9235486439396187,0.924862713064584,0.9726406318732072,0.9047887576202518,0.9582898752195875,0.9437075073123177,0.013489583333333333,0.9258085310851609,0.025473411765495734,0.003159706668932845,0.004774906056608861,0.004599679443287174,0.003890501900771463,0.0066159559925114565,0.0037837617056895516,0.0015780281854917628,0.007938852115361552,0.0042630150166528885,0.008977201822171023
2,0.05,0.9395935699120411,0.9101559216067809,0.9218110255263082,0.9725325096504883,0.8894394386184783,0.9485305732827909,0.9415898602534938,0.016983094928478538,0.912407825807804,0.050667394305964585,0.003193094110380598,0.003926980130766896,0.004410469023209846,0.003467274187892625,0.004954093388705446,0.004148163496269877,0.001945000474354048,0.009430129602582313,0.0028087929807373824,0.012553449604286131
3,0.075,0.9398756445253261,0.9140273624367405,0.9222236954863053,0.972576191528097,0.8956019695780292,0.9481717252981169,0.9415261618459538,0.026574154379878593,0.9159405606366576,0.06678772878392372,0.0031633765804778557,0.00400289290904627,0.0045450550158813875,0.0034872792287513805,0.00503301818783833,0.0037995861398644882,0.0018000260268645476,0.010885986742011347,0.0023519871455860513,0.01618141485102356
4,0.1,0.9396936609038516,0.9167730629614664,0.9219825278870131,0.9724995006745961,0.9000622602259605,0.9477340869898526,0.941379265518362,0.024096228868660606,0.9186129952333357,0.07039395128571893,0.0033172650518321603,0.0055441669905813866,0.004677190263800061,0.0037079689917410134,0.006553240556149498,0.005382195047754632,0.002307343063525661,0.008378629353653343,0.005355200501514508,0.016027143165149693
5,0.125,0.9402517440097058,0.9187345384959826,0.9228101814934219,0.9725575092846589,0.9068277721074837,0.9408159966223018,0.9416431589210269,0.02682267290691628,0.9202519119874455,0.07915283694271064,0.0032646205185748334,0.004032815001154426,0.004601462555538365,0.0038300684263798054,0.006837461059865841,0.005408607454848838,0.0017620144045378558,0.00532094754242497,0.0024207194361082762,0.014339575199920261
6,0.15,0.9394965119805881,0.9167218463390592,0.9217155489117254,0.9724287384153536,0.9094624721000086,0.9301848980817676,0.9408930776730586,0.02801040312093629,0.9181334103718032,0.07518805570307367,0.0032069577178069192,0.003151205973082109,0.004626897027612032,0.0039013816359641184,0.00484731284840968,0.005166454260734033,0.0018643865842866033,0.004925058658105374,0.0017897646133337882,0.009885660584224645
7,0.175,0.9395238095238095,0.9138983971803429,0.9217773010447223,0.9723897487178006,0.9119103326437805,0.9176062729877005,0.9410698732531685,0.029309063893016348,0.9153962330508443,0.07508168072564526,0.0030546928079733166,0.0030866166918923034,0.0043617423356005405,0.003977743646228481,0.004791723425428554,0.004916969521696557,0.0013358049075629158,0.00417059604751707,0.0016541096277155293,0.007183485369319368
8,0.2,0.9383227176220811,0.9101814082445838,0.9200821376140422,0.9721043796352002,0.9097552410418974,0.9109856064381239,0.9397621059473515,0.03134221644458888,0.9116280459012082,0.07976890661195983,0.0030911914630419963,0.0036061840854242455,0.004319757507881099,0.004091279085328801,0.005584292398469903,0.004902041741928474,0.0013815325354709926,0.004183189576783645,0.0016925020148773953,0.012311164594148875


==> plot2/adults_reduction_csv/attacker-uflip-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.06458405170660107,0.03568626428814246,0.016201474340745762,0.022097779192766096
1,0.025,0.16169614264825166,0.08738931895083646,0.020434860093485777,0.038372921984902095
2,0.05,0.22028999701029106,0.15918641341327397,0.020019815070368714,0.03269491778518157
3,0.075,0.252029900895137,0.2078765807130904,0.020771807257401898,0.0344222157451503
4,0.1,0.26612614470643975,0.23684864396486988,0.019737969586189417,0.03712125960170401
5,0.125,0.27481915791631395,0.26356635804496065,0.019454155175651792,0.034533869057754935
6,0.15,0.27898449515096924,0.2823694686857954,0.017744847267081938,0.03737881731734455
7,0.175,0.2801337054244019,0.29481776877254884,0.016039579131561517,0.03507257123684776
8,0.2,0.27847587551229386,0.3016350127897214,0.018023159657291832,0.0313900808395197


==> plot2/adults_reduction_csv/attacker-uflip-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9379972675223598,0.9265646668996927,0.9730771867073307,0.9221493389903083,0.9673629361005526,0.9454442638934029,0.0,0.9407471962845219,0.0,0.003334401922831882,0.0033130513720325975,0.0046469634261557796,0.0038683166626242954,0.004644048785485997,0.004011139360855075,0.0014550448299727628,0.0,0.0023083229483979537,0.0
1,0.025,0.9397998180163786,0.9199348842917802,0.9226665349794091,0.9715457628205084,0.8991689389421648,0.9584068662646379,0.9425115372115697,0.22239583333333335,0.9226232828234393,0.22699879444808554,0.0032106145520123942,0.004150047526631591,0.004574748213034202,0.003842740047227998,0.005531093995605831,0.003624021151295247,0.0016584039913613983,0.01933092419161693,0.0029245056983758263,0.017078331728548918
2,0.05,0.937209584470731,0.907151981762535,0.9192839761664211,0.970425298180074,0.8840738148984748,0.9499015212686238,0.939369515762106,0.21973992197659295,0.9094838341252044,0.2300936918468373,0.002719411317837958,0.003693687636481198,0.004034387966885989,0.0035290495737080292,0.004662773083445086,0.004183045742953458,0.0019641502652177983,0.015061102896284437,0.0030248088525756376,0.012386924009564869
3,0.075,0.9346193509250837,0.8982212848238812,0.915857754676264,0.9693786427433686,0.8707226693843253,0.9491384342011808,0.9368371790705232,0.21934084995663486,0.9005823992354091,0.23408595462277268,0.003237355382866569,0.004461342890208054,0.004742907742292369,0.0038839259976558814,0.008074115208013958,0.006746389317174049,0.0018560898838429036,0.01204608700759383,0.003066543165743871,0.00965745007253725
4,0.1,0.9325417045799207,0.8915375249050429,0.913379991942744,0.9680431814211579,0.8604919252420463,0.9490021247784654,0.9345908352291196,0.22227568270481146,0.8938725719124848,0.2397981512811998,0.0035964330468058773,0.00444539081790554,0.005131836064164063,0.003663849086818638,0.008377321683218308,0.006732491660408161,0.0024158667280879498,0.009669869176786229,0.0033450980633077535,0.008745915314593521
5,0.125,0.9298362147406735,0.8856157439001762,0.9097211748614817,0.9670999760598847,0.8504925727872373,0.9506304953750718,0.9322378940526483,0.2250858034321373,0.8881710948644387,0.24493257482004302,0.004073613199395276,0.004387078410369095,0.005775454119260317,0.0039857815504953506,0.006677898776422833,0.005085429221190739,0.0021658203814723348,0.011040488469483734,0.0030505396356181286,0.00966216975869411
6,0.15,0.9275492872308155,0.8810576964897949,0.9069319997466452,0.9657465177368566,0.8445431336908013,0.9486484165506774,0.9303126421839454,0.22634590377113134,0.8839454547253954,0.24749052677730954,0.003976736852702971,0.004752867243342316,0.005513715304434838,0.004117420808373226,0.006629562590200614,0.004435935326128343,0.002193250478847764,0.009806471339640651,0.00273888140568324,0.008522698892748133
7,0.175,0.9265241128298453,0.8780652229421491,0.9057739150955415,0.964961070973299,0.8409021729746522,0.9468765782179651,0.9287045823854405,0.22665676077265967,0.8807728901837554,0.24859643256141506,0.004005131774502254,0.004204547063282473,0.005454000856870548,0.004223606690513585,0.005545134494070949,0.004296259400318127,0.0025742932371694447,0.009381468289695216,0.0030125370658914824,0.007687352278516878
8,0.2,0.9240764331210191,0.8750898643477611,0.9027644350229251,0.9635569323917784,0.8379673227360643,0.9438416740113064,0.926641533961651,0.22783880402989934,0.8778685031883675,0.2499887687103941,0.003685519207592969,0.003885390525221092,0.005086755865545521,0.004110464455195963,0.005247152615834353,0.004167710236181409,0.002575016534968157,0.007010818810985219,0.0029170693637663525,0.005609762568989497


==> plot2/adults_reduction_csv/attacker-usel-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.06458405170660107,0.03568626428814246,0.016201474340745762,0.022097779192766096
1,0.025,0.06757953462555999,0.03502221983777254,0.01739838132640284,0.021662225251334544
2,0.05,0.07000088202324754,0.03380389366879803,0.017548155746565885,0.02256533332630439
3,0.075,0.07445496995256215,0.031147771300547397,0.01615067468842161,0.020441696568947433
4,0.1,0.07774602967774187,0.02890719016140891,0.01571950010669304,0.01898317322548242
5,0.125,0.07598816484678655,0.027996346166967362,0.015220148295132066,0.018612291783168214
6,0.15,0.07925828355703136,0.027120392830310723,0.016346758864687477,0.01891839037717762
7,0.175,0.08014560495487734,0.02884491593601349,0.017239705334818358,0.01897698680885711
8,0.2,0.08298447826507019,0.028203755796560693,0.01626025336691447,0.021031472549245117


==> plot2/adults_reduction_csv/attacker-usel-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9379972675223598,0.9265646668996927,0.9730771867073307,0.9221493389903083,0.9673629361005526,0.9454442638934029,0.0,0.9407471962845219,0.0,0.003334401922831882,0.0033130513720325975,0.0046469634261557796,0.0038683166626242954,0.004644048785485997,0.004011139360855075,0.0014550448299727628,0.0,0.0023083229483979537,0.0
1,0.025,0.9429420685471641,0.9378174186577037,0.9267188556125415,0.9729998094971289,0.9222882214691009,0.9665904057472097,0.9453532661683463,0.7786458333333337,0.940468159653759,0.7783557055078077,0.0032598826794238527,0.0032763378585432146,0.004511382875834982,0.003868598189027069,0.004587819481175968,0.004357454382685979,0.0014209528251627375,0.021927324446862163,0.0022063312617951135,0.02091722487691702
2,0.05,0.9429178040643009,0.9372709570788278,0.9267229885640295,0.9729211440381786,0.9220796920163185,0.9654165906444235,0.945323366915827,0.7827828348504551,0.939995373032774,0.7834866641593551,0.0032512958840540183,0.003106372048007699,0.004606144570651831,0.00393296324010064,0.004749114363031096,0.004613289042734701,0.0014624387285747976,0.015117068640414517,0.0020299245688867396,0.015097102740858905
3,0.075,0.942857142857143,0.9369857797898282,0.9265354675639419,0.9730965013663687,0.922051715281041,0.9646503520484816,0.9452063698407538,0.7836079791847357,0.93959151026911,0.7841204617838354,0.003432883594224589,0.003387735883186337,0.004851352272249544,0.003915518051108924,0.004922006408490709,0.004144454157663287,0.001470675515094283,0.01144620959275024,0.001993407143990146,0.011804064380595888
4,0.1,0.9429390354868064,0.9365985833683048,0.9265561840841291,0.9732956320662315,0.9219370634522742,0.9637645265054321,0.9452128696782581,0.7829388816644992,0.9392207042105499,0.7830683998741117,0.003281587492396386,0.003027132272680655,0.004610108431177746,0.003916156443875047,0.004277711609121537,0.003921063917429748,0.0019535252178709073,0.011683117558141883,0.0023939076873830873,0.011181982270879458
5,0.125,0.9428025477707007,0.9366574526425846,0.9263847306106554,0.9732159971091506,0.9225891567807036,0.9627122464459054,0.9452934676633085,0.7834425377015078,0.93915565612537,0.7836432489379098,0.0031525490708866513,0.003262357533840799,0.004356191516046746,0.0038304060708148316,0.0046410653146193625,0.0037929973293123493,0.0014726654228884983,0.008939469674583995,0.0020331136267563435,0.009273649414267834
6,0.15,0.9431452835911436,0.9363762777263206,0.9268400639075958,0.9733521110895085,0.9227743737737957,0.9615702928506522,0.9453350666233342,0.7802860858257477,0.9386762117926658,0.7800156943732692,0.0032820794729482797,0.003107263485281514,0.004594574697835047,0.0038543556148906057,0.004328086692640999,0.004254030488122843,0.0015872949593079386,0.009093517692948147,0.0019930790323300133,0.009066604796800118
7,0.175,0.9430482256596906,0.9358337073159945,0.926728431343135,0.9732837085261885,0.9226681684952694,0.9602288957919661,0.9452219694507638,0.7809138187221402,0.9381590074576371,0.7807530138070785,0.0031447752544423876,0.002960528147146038,0.0045614676193570045,0.003850196102371222,0.004713133495109158,0.0044504087002659246,0.0015297071331924332,0.007017048959197268,0.0017028432526722584,0.007047679819001197
8,0.2,0.9431301182893536,0.935958525868986,0.9268007653066027,0.9733777943353972,0.9231875490288682,0.959601433800861,0.9451374715632107,0.7818394540136496,0.9381120256769254,0.7814906221613969,0.0030993420037869093,0.003002187135903905,0.004115969357427077,0.004090533815395083,0.004356387260979122,0.004301375194043681,0.001606341074145658,0.0061931590444436815,0.0021688053046695897,0.006528148940874367


==> plot2/adults_reduction_csv/noise-usel-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.06458405170660107,0.03568626428814246,0.016201474340745762,0.022097779192766096
1,0.025,0.0808644588435184,0.026209105570856994,0.01721812857902441,0.01884075573437685
2,0.05,0.08734765117309289,0.028769443308953955,0.017545313949901525,0.020309855748534448
3,0.075,0.09492703382757306,0.03256012327031791,0.019697502858361034,0.02150382090583337
4,0.1,0.10572834127820813,0.03565053058393625,0.01908692767901229,0.019778975497454984
5,0.125,0.10973797557310531,0.05551483367173107,0.019918918636917672,0.02779679285621751
6,0.15,0.11077022365284757,0.08682269600333563,0.015632109155817475,0.03740221627426011
7,0.175,0.1159512487877063,0.11438385306549982,0.014224986599927849,0.037091726431364304
8,0.2,0.12185868297178297,0.1378542562679564,0.01289061792189993,0.02611452973988245


==> plot2/adults_reduction_csv/noise-usel-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9428692750985745,0.9379972675223598,0.9265646668996927,0.9730771867073307,0.9221493389903083,0.9673629361005526,0.9454442638934029,0.0,0.9407471962845219,0.0,0.003334401922831882,0.0033130513720325975,0.0046469634261557796,0.0038683166626242954,0.004644048785485997,0.004011139360855075,0.0014550448299727628,0.0,0.0023083229483979537,0.0
1,0.025,0.94258720048529,0.9360982855282295,0.9261256785433309,0.9730859215174421,0.9224188013320308,0.9614335247587239,0.9450243743906401,0.04723958333333332,0.9388211601276747,0.07496363825301104,0.002976055586122753,0.0029010770397976233,0.004228072114104263,0.003756631100009961,0.004195788742173945,0.004066245400336126,0.001470165686602119,0.014570895601101445,0.002014372546497064,0.013038829430661859
2,0.05,0.9425326053988475,0.9334379787351905,0.9259914046319169,0.9731797954598439,0.9221853986650337,0.9542761222034956,0.9448007799805009,0.046059817945383615,0.9359545384496615,0.07971941487295045,0.0031164693294854946,0.002962143578955408,0.004550184273562129,0.0039023841474978647,0.004346892470848447,0.004837497522709946,0.0014887338175797252,0.008882410306871641,0.0018956268512856703,0.009899436019083845
3,0.075,0.9422383985441308,0.9299763085484074,0.9258053704970379,0.9726800629064811,0.9209081391081511,0.9467511607420165,0.9444120896977577,0.046886383347788385,0.9327161405178173,0.0855931831742659,0.003250377619143387,0.0033110106241339607,0.0043101217879104245,0.0042691830430802834,0.004839680719752166,0.005929533660833789,0.0013204940080719996,0.006859226423983108,0.0018537969783487427,0.014321452836039514
4,0.1,0.941810737033667,0.9261301332092323,0.9250104808914589,0.9729301645453787,0.917898318758411,0.9413705970924384,0.9437946051348715,0.049609882964889475,0.9286563588424527,0.09971966014726305,0.0030500736064784173,0.003609890716990712,0.004279625696004014,0.00374982635078682,0.005701034546435702,0.007127878439863495,0.001672505522062584,0.008778738994254152,0.0021736949813613553,0.022701213566874698
5,0.125,0.940864422202002,0.9209686815382497,0.9238743277178493,0.9723401808397455,0.9131920211436829,0.9353759955335813,0.9428950276243094,0.0528133125325013,0.9228690826992957,0.12629804644318632,0.0029442358159312266,0.0036939384480861284,0.0041443788112962825,0.003729675110354166,0.004827128940364338,0.006674407646272022,0.0013931609670092822,0.006592182252271524,0.001932793173490375,0.017678648842977564
6,0.15,0.9393630573248407,0.9148704040785206,0.9217932556546345,0.9719071507433149,0.9082974070760583,0.9270343256485906,0.9416743581410469,0.0601300390117035,0.9172427678754127,0.14507976007834336,0.003100305003556315,0.0040360103285340294,0.004435200614122913,0.0037928187272314277,0.005915691443017098,0.005945326761939769,0.0012499267641473027,0.006354336371400465,0.0020226882655621893,0.016343709616032976
7,0.175,0.9379769487412802,0.9089322238475118,0.9199934436978502,0.9712950372974892,0.9023224904308097,0.9211811549291197,0.9404315892102697,0.0680460624071322,0.9110853615546947,0.1676327173772312,0.003082408830619987,0.004056442577189745,0.004330952356378605,0.003868518755456148,0.006514349571930947,0.005466160711447065,0.0014552151301649443,0.008212131730955924,0.0018557058857187163,0.01787095673237936
8,0.2,0.9368122535638459,0.9030910638450412,0.9184954066998553,0.9707381356991582,0.8963847206653154,0.9155270991371383,0.9390848228794278,0.07598310042248946,0.9055440999902548,0.1838059989741968,0.0031591302601255687,0.004380261624751914,0.004645504711265768,0.00390843430146706,0.007313213430459808,0.005504514344418531,0.0013804681372529032,0.00946595588138715,0.001971287393922185,0.016417129258925182


==> plot2/baseline.csv <==
,noise level,baseline1,baseline1_group0,baseline1_group1,baseline2,baseline2_group0,baseline2_group1
0,0,0.6108,0.486,0.8137,0.5,0.5,0.5
1,0.025,0.6108,0.486,0.8137,0.5,0.5,0.5
2,0.05,0.6108,0.486,0.8137,0.5,0.5,0.5
3,0.075,0.6108,0.486,0.8137,0.5,0.5,0.5
4,0.1,0.6108,0.486,0.8137,0.5,0.5,0.5
5,0.125,0.6108,0.486,0.8137,0.5,0.5,0.5
6,0.15,0.6108,0.486,0.8137,0.5,0.5,0.5
7,0.175,0.6108,0.486,0.8137,0.5,0.5,0.5
8,0.2,0.6108,0.486,0.8137,0.5,0.5,0.5


==> plot2/reduction_csv/attacker-eominmaxloss-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.21133144023856104,0.0614647351935888,0.03261770119156351,0.038703982348521036
1,0.025,0.3574848209317259,0.205241678102426,0.023561624987266775,0.05831242627890071
2,0.05,0.4444934497802814,0.3192256206160281,0.01722512234042722,0.057590927018310444
3,0.075,0.4998310183338858,0.3337123333155494,0.01691297926888636,0.08604458422111531
4,0.1,0.5314525774469008,0.39209168566093794,0.01734814130607738,0.08197459113242411
5,0.125,0.5863209456492604,0.379667853011468,0.015999796887963675,0.09217872817960945
6,0.15,0.6188823642458064,0.40468342528429574,0.021419463559787775,0.08600398617969394
7,0.175,0.6473109277395441,0.3097742487437123,0.021223016290580203,0.09705566278525317
8,0.2,0.6620557829269154,0.24327661492789235,0.02214651331167614,0.08873954826735607


==> plot2/reduction_csv/attacker-eominmaxloss-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9355449433824906,0.9509852699594451,0.9208524688709642,0.9398433921808851,0.9290925092104534,0.9421790620558977,0.0,0.9397325820951827,0.0,0.04529893781171697,0.015810227087620577,0.050488345814781184,0.04083031239947649,0.020206051133660644,0.01839417437951312,0.042466063442362166,0.0,0.015850122124963163,0.0
1,0.025,0.9368560606060607,0.853050814979554,0.9554053741873509,0.9090547836412527,0.8078053419902358,0.920873747240398,0.9400426338228324,0.0,0.8564171629530429,0.004313658417769677,0.010721244214023432,0.016057765327828617,0.012422133926499077,0.01893497163554829,0.02094480898935305,0.02020595350512881,0.005813146793266557,0.0,0.014206927171755533,0.012418858203974774
2,0.05,0.9138636363636365,0.7845029238691624,0.9381890548075041,0.8772803553587631,0.7187711166686732,0.8831978249614792,0.9170393178588344,0.0,0.7891681096480225,0.036356876378454014,0.013952604498524706,0.031086042677289646,0.015627320576557933,0.02416849909448463,0.0292707980568812,0.040298465143813494,0.009041719830256959,0.0,0.029816629513824428,0.055062689145882596
3,0.075,0.9035227272727279,0.7271636586105992,0.9271585082009379,0.8679889846585577,0.6588957978861604,0.8295546859705756,0.905101847465656,0.0,0.7303415914538048,0.12356976386304322,0.015993361646484693,0.03622239920536938,0.019941337648812344,0.024423287552381302,0.03163763683848656,0.058212300514096114,0.009451200418967963,0.0,0.0342572040711277,0.0965891392371983
4,0.1,0.8881818181818184,0.7113050330750508,0.9099313094642808,0.8556301050407923,0.6404200360127708,0.8182119088949826,0.8893178588346755,4.739336492891043e-05,0.7148363559456583,0.1440558833271592,0.017491154577310652,0.028143345590019537,0.022724953999706067,0.025291754170610508,0.02285533680202567,0.05788717992241143,0.009134182911279131,0.0004739336492891043,0.026159194749063263,0.10213930560519215
5,0.125,0.8962499999999995,0.6877261389745665,0.9340055955228881,0.8397635823404314,0.6231899648838829,0.7844141337964436,0.8988867835149216,0.0005703422053231953,0.6921477988594295,0.21507146952614473,0.015840299403590448,0.026521091376845322,0.01794502532402548,0.029060273449481037,0.022751587834798772,0.05701547929597344,0.005445990558183351,0.00182270907011826,0.020634248331170345,0.09267393078736623
6,0.15,0.8860037878787876,0.6748929862718812,0.9313925253545091,0.8180802971602655,0.6033311231069011,0.7825977275603239,0.8877688299384175,0.0023734177215189957,0.6794771689101644,0.20180948172703103,0.01590220008694853,0.024013802688557486,0.018947493569948123,0.030277391501862823,0.028066505121116705,0.05073528168968642,0.007048363442019944,0.004914360484160271,0.02101854991204659,0.0880174667403823
7,0.175,0.8749999999999997,0.6360247957816586,0.9323255900491365,0.7891624410973626,0.5864218065401705,0.7109252754153375,0.8764613927048791,0.006883468834688355,0.6414825274398752,0.3003786151233402,0.016041272415794765,0.027999992037686328,0.017789871973687577,0.030861348294605927,0.023937273183844487,0.05895496386897161,0.006283125486984111,0.009446261577997408,0.02524389081829694,0.0892965037350253
8,0.2,0.861003787878788,0.6069390920081554,0.9314467574804319,0.7553992555691401,0.5762373409200332,0.6532613197539651,0.8638891520606351,0.019905213270142177,0.6114725880721186,0.38426844942531596,0.016220727296331287,0.021565153903049108,0.018369287674605685,0.029121444883949993,0.019467255027677936,0.05118675682902767,0.005855416559042994,0.014529749808598162,0.020905221446406733,0.0780569811803889


==> plot2/reduction_csv/attacker-eominmaxloss-0.05.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.941063495783395,0.9509852699594451,0.9208524688709642,0.9516886192592381,0.9251575342193514,0.9421790620558977,0.0,0.945448348307706,0.0,0.04529893781171697,0.044995450909175796,0.050488345814781184,0.04083031239947649,0.05051081862006607,0.04020001796158733,0.042466063442362166,0.0,0.042379583386996426,0.0
1,0.025,0.9368560606060607,0.8543776335974972,0.9554053741873509,0.9090547836412527,0.8308563171038754,0.8897470850247582,0.9400426338228324,0.0,0.856627711136024,0.005931946541829,0.010721244214023432,0.012525194096972244,0.012422133926499077,0.01893497163554829,0.016009283868798362,0.02075113541438556,0.005813146793266557,0.0,0.009116904196839581,0.018062901141932527
2,0.05,0.9138636363636365,0.8038242884699568,0.9381890548075041,0.8772803553587631,0.7669269834007203,0.859314131983154,0.9170393178588344,0.0,0.8075621483949407,0.05538464420927792,0.013952604498524706,0.021407339143902058,0.015627320576557933,0.02416849909448463,0.01845591331070638,0.0390085290164195,0.009041719830256959,0.0,0.02029478306311687,0.07293874783099917
3,0.075,0.9035227272727279,0.763815634729361,0.9271585082009379,0.8679889846585577,0.7175146938135907,0.8330312259490463,0.905101847465656,0.0,0.7682047790947436,0.08764761839911207,0.015993361646484693,0.0226862971159118,0.019941337648812344,0.024423287552381302,0.02129820272072561,0.04539480697930385,0.009451200418967963,0.0,0.02251250766155303,0.08987104274260722
4,0.1,0.8881818181818184,0.7353895836201084,0.9099313094642808,0.8556301050407923,0.6933571036597437,0.7982261033360751,0.8893178588346755,4.739336492891043e-05,0.7390528924272921,0.15559979830425072,0.017491154577310652,0.020324463457116967,0.022724953999706067,0.025291754170610508,0.021835713709093603,0.04806072643977572,0.009134182911279131,0.0004739336492891043,0.01804388097402347,0.10325412190418153
5,0.125,0.8962499999999995,0.7376427173291674,0.9340055955228881,0.8397635823404314,0.6924874068113384,0.805303815626704,0.8988867835149216,0.0005703422053231953,0.7417236949051679,0.16300912316332,0.015840299403590448,0.023967157958414184,0.01794502532402548,0.029060273449481037,0.021891352632996474,0.049102134535328246,0.005445990558183351,0.00182270907011826,0.018953792408195905,0.07510269692550564
6,0.15,0.8860037878787876,0.7194149841092429,0.9313925253545091,0.8180802971602655,0.6714880891052464,0.7916416410510883,0.8877688299384175,0.0023734177215189957,0.7255868446084766,0.17546727776630194,0.01590220008694853,0.024880897176628426,0.018947493569948123,0.030277391501862823,0.02884877431757266,0.047121575764194026,0.007048363442019944,0.004914360484160271,0.02090131930316141,0.07774828305957493
7,0.175,0.8749999999999997,0.6976188124100653,0.9323255900491365,0.7891624410973626,0.656998747320507,0.7586793730156394,0.8764613927048791,0.006883468834688355,0.7034624571842788,0.21663640421365113,0.016041272415794765,0.02532460337331082,0.017789871973687577,0.030861348294605927,0.028516521342113167,0.04776203706665949,0.006283125486984111,0.009446261577997408,0.020452855525752118,0.07022045207671852
8,0.2,0.861003787878788,0.6694309692888626,0.9314467574804319,0.7553992555691401,0.6473675475753502,0.7029260696214835,0.8638891520606351,0.019905213270142177,0.6753536199614364,0.2989226401371155,0.016220727296331287,0.022175732405386193,0.018369287674605685,0.029121444883949993,0.022297039466665634,0.04445684087081284,0.005855416559042994,0.014529749808598162,0.01871868420597582,0.05984094059873708


==> plot2/reduction_csv/attacker-eominmaxloss-0.1.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9421047808786095,0.9509852699594451,0.9208524688709642,0.9534988939333178,0.925043742784706,0.9421790620558977,0.0,0.9465796359658001,0.0,0.04529893781171697,0.04508643758728444,0.050488345814781184,0.04083031239947649,0.04996089695716604,0.04077901951215511,0.042466063442362166,0.0,0.042608957426314466,0.0
1,0.025,0.9368560606060607,0.8719045650718458,0.9554053741873509,0.9090547836412527,0.8597307073489172,0.8903020714696599,0.9400426338228324,0.0,0.874612357727909,0.005971656494125694,0.010721244214023432,0.012216445844061017,0.012422133926499077,0.01893497163554829,0.015087594615629132,0.020220279506701595,0.005813146793266557,0.0,0.008771094568588465,0.01733556080256475
2,0.05,0.9138636363636365,0.826452752778113,0.9381890548075041,0.8772803553587631,0.8102579155828364,0.8508634141857498,0.9170393178588344,0.0,0.8304289887992882,0.06149033922433469,0.013952604498524706,0.01481887500032579,0.015627320576557933,0.02416849909448463,0.01893360938592471,0.03385622017524138,0.009041719830256959,0.0,0.013297386157357668,0.06246402471295079
3,0.075,0.9035227272727279,0.7957484253525244,0.9271585082009379,0.8679889846585577,0.7901813903675569,0.8046275784434475,0.905101847465656,0.0,0.7986374037976505,0.12900215565411408,0.015993361646484693,0.011387300810362882,0.019941337648812344,0.024423287552381302,0.020307197884400524,0.03194947398222159,0.009451200418967963,0.0,0.008131742440122535,0.05452324821336077
4,0.1,0.8881818181818184,0.7768581093348078,0.9099313094642808,0.8556301050407923,0.7723854808949979,0.7837748762973797,0.8893178588346755,4.739336492891043e-05,0.778428330599458,0.16400421522606273,0.017491154577310652,0.012144906831719683,0.022724953999706067,0.025291754170610508,0.01918067799257717,0.027284867397069187,0.009134182911279131,0.0004739336492891043,0.007916766072730235,0.043312196920318485
5,0.125,0.8962499999999995,0.7707414742119603,0.9340055955228881,0.8397635823404314,0.7624614035353652,0.7832266867385225,0.8988867835149216,0.0005703422053231953,0.7740000881516406,0.1611139908227259,0.015840299403590448,0.017011618478873215,0.01794502532402548,0.029060273449481037,0.017644301051897827,0.0336128313258604,0.005445990558183351,0.00182270907011826,0.01237074497699978,0.04888899042304622
6,0.15,0.8860037878787876,0.7572679957182136,0.9313925253545091,0.8180802971602655,0.7425945894511325,0.7797584418870405,0.8877688299384175,0.0023734177215189957,0.7625182013607342,0.15722013135726928,0.01590220008694853,0.022179850864156452,0.018947493569948123,0.030277391501862823,0.022294385426770157,0.04073431852152829,0.007048363442019944,0.004914360484160271,0.016292864662262575,0.06002914696152871
7,0.175,0.8749999999999997,0.7490861577237312,0.9323255900491365,0.7891624410973626,0.736737232158789,0.767746937330972,0.8764613927048791,0.006883468834688355,0.7536373921723025,0.17645465022845638,0.016041272415794765,0.02205569101213628,0.017789871973687577,0.030861348294605927,0.024148350088245247,0.03732319110285139,0.006283125486984111,0.009446261577997408,0.01493835156211318,0.04551495210192554
8,0.2,0.861003787878788,0.7373712809278579,0.9314467574804319,0.7553992555691401,0.7325231914192406,0.744870637492948,0.8638891520606351,0.019905213270142177,0.7456698672622123,0.2140316993769317,0.016220727296331287,0.023695966858862567,0.018369287674605685,0.029121444883949993,0.026641174044503082,0.03754514635810073,0.005855416559042994,0.014529749808598162,0.014071744230324562,0.04560547555085327


==> plot2/reduction_csv/attacker-eominmaxlossnf100-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.21133144023856104,0.0614647351935888,0.03261770119156351,0.038703982348521036
1,0.025,0.33822672038057666,0.19218212017955835,0.01990724696412316,0.06237465057485041
2,0.05,0.42832740169355515,0.29537133613385025,0.020932709031575673,0.07112172114895968
3,0.075,0.4932059539780468,0.3397728726967771,0.019194520372826526,0.07498409368018787
4,0.1,0.5443912992971062,0.3670701081312734,0.017626552519421385,0.09236255818743311
5,0.125,0.581762765379034,0.34388899210254836,0.0220514929394535,0.0784398322813922
6,0.15,0.6000506245985416,0.3451196725140727,0.02205286049998378,0.07728131982387551
7,0.175,0.6171572038939218,0.310836258876952,0.021969750566164358,0.07923189673521606
8,0.2,0.6091849196878075,0.2686535346376826,0.0281988917265454,0.07344724351803814


==> plot2/reduction_csv/attacker-eominmaxlossnf100-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9355449433824906,0.9509852699594451,0.9208524688709642,0.9398433921808851,0.9290925092104534,0.9421790620558977,0.0,0.9397325820951827,0.0,0.04529893781171697,0.015810227087620577,0.050488345814781184,0.04083031239947649,0.020206051133660644,0.01839417437951312,0.042466063442362166,0.0,0.015850122124963163,0.0
1,0.025,0.9397537878787877,0.8562379730219789,0.9562217452700276,0.9150149914861114,0.8161956610889044,0.916279727598331,0.9432117479867359,0.0003846153846153855,0.8604767784572861,0.024245455239492328,0.011508410374981017,0.016827219312263848,0.012231324549507335,0.020737181966840875,0.022971642521691447,0.020298004668904523,0.005210704868755515,0.0027058710410824997,0.013969116124932962,0.04293097205024676
2,0.05,0.9281818181818179,0.795686808949792,0.9538894197391243,0.8896199725065966,0.7380313537562547,0.882162011367901,0.9310563713879678,0.0009523809523809512,0.8002146428304886,0.09355435212157025,0.012010586202502165,0.023860240008013706,0.011976967515116222,0.023857995671744757,0.026547966016907155,0.037312726224861016,0.007028957825730714,0.004973647313019935,0.020423490901106303,0.08561425773391776
3,0.075,0.9228787878787883,0.7573997292012301,0.9512367930737211,0.8802958972075156,0.6921970879995557,0.8552567026111062,0.9256608242539085,0.003291139240506332,0.7626790679288376,0.15150195269735117,0.011783391218751448,0.02904861152307109,0.013061085949560819,0.02251087280572701,0.0298500857075854,0.045058609644244435,0.005872887711151467,0.008744002153106771,0.024629892460769236,0.08956767688649059
4,0.1,0.9179734848484848,0.7305797175946099,0.9503450218706254,0.8694241541747779,0.6616551758654816,0.8339575249680508,0.9199431549028897,0.006492890995260669,0.7341248334634934,0.18318989528592433,0.013197849086884173,0.030267143339409042,0.012718055143545948,0.027553963337836048,0.033417008267519775,0.05009846830626308,0.007324758296695382,0.010557904984786556,0.023200177797874946,0.10015962720637538
5,0.125,0.9151325757575758,0.716610906305892,0.9544908623387874,0.8560990019443895,0.6579769488959043,0.8048967824970477,0.9166271909047843,0.020684410646387822,0.7194529191365716,0.2721300015014591,0.015326731650211927,0.022244437669839526,0.01242076240192463,0.03276108243429364,0.024787510858133584,0.03975264933024407,0.00844744410238134,0.02009305383558995,0.017480908639555977,0.06945841332398449
6,0.15,0.9080681818181816,0.7011666851196675,0.9527483871655932,0.8411229085854786,0.6442633374715485,0.7870950027969841,0.9097063003315966,0.0435759493670886,0.7037806937462423,0.29952974079946254,0.015401546938746385,0.018212785538810755,0.01133558832308527,0.03270318345176264,0.02248626007968528,0.040251273447847444,0.008630050642069932,0.028992672773858415,0.014682267643710042,0.06670283097209974
7,0.175,0.9023106060606064,0.6771849555205663,0.9566940703411148,0.8208044602225164,0.626461415238101,0.7536600646329934,0.9049928943628613,0.06303523035230349,0.6795906876671364,0.34155065914961047,0.015156727371005048,0.015411898573873959,0.010809266801582616,0.032821980714006715,0.0211110473897184,0.0337411767572434,0.006771385078184238,0.029283344518677715,0.010610732090394811,0.0531582423850967
8,0.2,0.8948106060606059,0.6567517835503456,0.9602705135701572,0.7967231285438052,0.6191834277556695,0.7135095613926005,0.8958787304594977,0.1067298578199052,0.6588301717080349,0.39907401593538977,0.014821308047422762,0.018050653808920503,0.010273807384246353,0.031567156560634684,0.021804054847464886,0.03360497994586218,0.005345432142684582,0.039422482143691165,0.010246062147597936,0.0395003633508973


==> plot2/reduction_csv/attacker-eominmaxlossnf100-0.1.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9421047808786095,0.9509852699594451,0.9208524688709642,0.9534988939333178,0.925043742784706,0.9421790620558977,0.0,0.9465796359658001,0.0,0.04529893781171697,0.04508643758728444,0.050488345814781184,0.04083031239947649,0.04996089695716604,0.04077901951215511,0.042466063442362166,0.0,0.042608957426314466,0.0
1,0.025,0.9397537878787877,0.8843268573593782,0.9562217452700276,0.9150149914861114,0.8803470897735118,0.890338103079352,0.9432117479867359,0.0003846153846153855,0.8875985919947021,0.03989458605022544,0.011508410374981017,0.014286663426750223,0.012231324549507335,0.020737181966840875,0.02067550764530117,0.020819201090038847,0.005210704868755515,0.0027058710410824997,0.011829146079324103,0.035930588373442214
2,0.05,0.9281818181818179,0.8482691504268562,0.9538894197391243,0.8896199725065966,0.8414249857243001,0.8584445803624934,0.9310563713879678,0.0009523809523809512,0.8520412300171698,0.0957055337867182,0.012010586202502165,0.015224004378844093,0.011976967515116222,0.023857995671744757,0.021794802576825135,0.030864966952735374,0.007028957825730714,0.004973647313019935,0.011109470594436666,0.057759809490686584
3,0.075,0.9228787878787883,0.8232545705352592,0.9512367930737211,0.8802958972075156,0.8122551903310342,0.8399419428994211,0.9256608242539085,0.003291139240506332,0.828231050417413,0.13497361077599962,0.011783391218751448,0.017754760962418212,0.013061085949560819,0.02251087280572701,0.02623713907588291,0.03666646585370374,0.005872887711151467,0.008744002153106771,0.012414018654410608,0.051645753398385674
4,0.1,0.9179734848484848,0.8061674244749686,0.9503450218706254,0.8694241541747779,0.7938277902291965,0.8247857848731226,0.9199431549028897,0.006492890995260669,0.8095327765094283,0.15111795777108045,0.013197849086884173,0.01931687570510504,0.012718055143545948,0.027553963337836048,0.02106258007058235,0.03925501317456798,0.007324758296695382,0.010557904984786556,0.014695164317476226,0.04407151251798521
5,0.125,0.9151325757575758,0.8014703855841613,0.9544908623387874,0.8560990019443895,0.7890060752822218,0.8202300508271527,0.9166271909047843,0.020684410646387822,0.804955977932472,0.19379346128235994,0.015326731650211927,0.01968737489087442,0.01242076240192463,0.03276108243429364,0.01959173497561837,0.03588029275327478,0.00844744410238134,0.02009305383558995,0.014104302446539718,0.04375292471514853
6,0.15,0.9080681818181816,0.7957524994328066,0.9527483871655932,0.8411229085854786,0.7862220664653313,0.81023194725676,0.9097063003315966,0.0435759493670886,0.7985171457526263,0.22513466462158266,0.015401546938746385,0.01845567628339926,0.01133558832308527,0.03270318345176264,0.024075423131373386,0.03427857152660152,0.008630050642069932,0.028992672773858415,0.011171752776562864,0.04620654804689872
7,0.175,0.9023106060606064,0.7836532544716523,0.9566940703411148,0.8208044602225164,0.7788818573356293,0.7910003038291183,0.9049928943628613,0.06303523035230349,0.787126636691768,0.27129877756357706,0.015156727371005048,0.018846189433042976,0.010809266801582616,0.032821980714006715,0.02438888779105564,0.033653609925048615,0.006771385078184238,0.029283344518677715,0.01086608607758843,0.03812123268867476
8,0.2,0.8948106060606059,0.7665341869047303,0.9602705135701572,0.7967231285438052,0.7723711096822118,0.7579473712605044,0.8958787304594977,0.1067298578199052,0.770136671638738,0.31709816442247524,0.014821308047422762,0.018557106554196488,0.010273807384246353,0.031567156560634684,0.023581298267321214,0.03339025746004154,0.005345432142684582,0.039422482143691165,0.009821028741997001,0.029892249155348747


==> plot2/reduction_csv/attacker-minmax2-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.21133144023856104,0.0614647351935888,0.03261770119156351,0.038703982348521036
1,0.025,0.4410621804251157,0.10555216064969761,0.025839005076599798,0.05687202261379901
2,0.05,0.485278154886917,0.17870229120016645,0.02599055504060924,0.08005977438948592
3,0.075,0.5106480745245264,0.18552877201661727,0.025481160108968934,0.07747421661018353
4,0.1,0.5200629645860709,0.19455466310662506,0.025251795109952405,0.08110518688101523
5,0.125,0.5257355664405998,0.24284892797537985,0.022582611899300734,0.09755277638485874
6,0.15,0.5261942226770068,0.22981190633385204,0.0256349292834985,0.08638683629477108
7,0.175,0.5237923081481245,0.2717167268269878,0.022009409183132846,0.09946010190097161
8,0.2,0.522727201598252,0.2991206673363537,0.023322503360978023,0.11166903606397396


==> plot2/reduction_csv/attacker-minmax2-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9355449433824906,0.9509852699594451,0.9208524688709642,0.9398433921808851,0.9290925092104534,0.9421790620558977,0.0,0.9397325820951827,0.0,0.04529893781171697,0.015810227087620577,0.050488345814781184,0.04083031239947649,0.020206051133660644,0.01839417437951312,0.042466063442362166,0.0,0.015850122124963163,0.0
1,0.025,0.9123106060606057,0.8419886673219247,0.9359038808949309,0.8769238539763378,0.8132361624099153,0.8851068182803029,0.9167124585504502,0.0,0.8450729182017517,0.014302069998135712,0.012778864325148674,0.03841445985920532,0.014081936038135439,0.021391181922941465,0.036478151672733064,0.04995172626283449,0.006057979327261723,0.0,0.03603675727901623,0.04186577313312876
2,0.05,0.871988636363637,0.7824509359266314,0.8873290650109739,0.8490674702323886,0.7328865456345613,0.8568337691830356,0.8771577451444809,0.0,0.7879533782506146,0.05433643711466006,0.017526695951624687,0.018717038983926168,0.020144776827208697,0.026341442278165948,0.024815293579377874,0.02910805176064864,0.008750808117437588,0.0,0.014483185938053,0.06164840135703993
3,0.075,0.8549053030303031,0.7474921514042586,0.8673391024478845,0.836302282121722,0.6975211974908975,0.8224015488157016,0.858081477972525,0.00025316455696202555,0.7518691474281616,0.19255775554495666,0.01667452361970739,0.021632102879607255,0.021190914428176957,0.02447229493396617,0.021204150684500118,0.03651632432156533,0.005485685418133252,0.0015372048261997598,0.019154329811397072,0.08515517136966723
4,0.1,0.8476325757575759,0.733352680658257,0.8572103306860055,0.8331968640160642,0.670202849311777,0.8280362103404677,0.8506347702510656,0.0005213270142180126,0.7354426401952807,0.20566745543743628,0.017294198627576154,0.017005377807642923,0.022341062856956584,0.02504029048520699,0.023607015341894595,0.029346450326791243,0.006179968489924727,0.0020090369366982594,0.013604305698190062,0.07028485182127284
5,0.125,0.8439204545454545,0.7296539372185087,0.8519369857283796,0.8318788538322256,0.6659297890641089,0.8252218387820802,0.8464945523448606,0.0011026615969581789,0.7319365199880342,0.16023051121229542,0.018009975651535424,0.020987726377312096,0.022259736230901758,0.025252867052128924,0.024488966387957684,0.037138940932025785,0.006323071195332321,0.0024939082635055125,0.016447405607015086,0.08794952098707767
6,0.15,0.8399053030303029,0.7175691812692365,0.847748455500834,0.8281659372284392,0.6558223257279998,0.8103768725931524,0.84252013263856,0.0005379746835443056,0.7213885398656781,0.1811039086734527,0.01765514017027641,0.023853391619460318,0.022244240833368477,0.026948978263778935,0.02592332472760523,0.03830195142717629,0.006690225768317875,0.0018022518204105552,0.01979126017669735,0.06832455321804944
7,0.175,0.837840909090909,0.7198567316942682,0.8453488073029892,0.8266449074984706,0.6527495728050571,0.8205079219811404,0.8396684036001898,0.0018157181571815762,0.7229520767728502,0.16341133437782776,0.018787229258497955,0.025663835217186442,0.02341687900708099,0.0277081827020154,0.028880084097825196,0.03767228883334653,0.007233965212770302,0.003531447958539504,0.019652425686906772,0.06231089711611921
8,0.2,0.8391856060606063,0.7250104374001681,0.8487959009642827,0.8247352981447351,0.6571789882344143,0.8268267488535267,0.8415490288962582,0.003459715639810427,0.7282040904748655,0.15450709610229935,0.01735217651390422,0.021914744455297765,0.02213535811926806,0.02639240174553092,0.027703454786463282,0.03437568614020291,0.009165426468690443,0.0054352824411133,0.01880355011831639,0.05327113909787033


==> plot2/reduction_csv/attacker-newreg-1.0-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.21133144023856104,0.0614647351935888,0.03261770119156351,0.038703982348521036
1,0.025,0.4034068445933082,0.08196555145671576,0.034030546064442786,0.05177145303183703
2,0.05,0.4724764225381736,0.12492000427357143,0.03277509986551688,0.06227520368019238
3,0.075,0.5018235137295105,0.12714891908998488,0.03510422256940317,0.06478894335478341
4,0.1,0.52081152360771,0.11802295375739653,0.03212513727088172,0.0445594899164599
5,0.125,0.5148877894889223,0.11816285199688861,0.03240305672193572,0.050099279802408525
6,0.15,0.5115634187130474,0.1232090262374949,0.03646722994716902,0.05567651998888797
7,0.175,0.5189769372353421,0.11491341341481043,0.038773168703107805,0.04705173353801718
8,0.2,0.5074725691285694,0.11231295936309554,0.04723201175122908,0.046925498139314126


==> plot2/reduction_csv/attacker-newreg-1.0-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9355449433824906,0.9509852699594451,0.9208524688709642,0.9398433921808851,0.9290925092104534,0.9421790620558977,0.0,0.9397325820951827,0.0,0.04529893781171697,0.015810227087620577,0.050488345814781184,0.04083031239947649,0.020206051133660644,0.01839417437951312,0.042466063442362166,0.0,0.015850122124963163,0.0
1,0.025,0.9176515151515151,0.8832587920972195,0.939283296278161,0.8852469306545778,0.8703539323546401,0.9026921201054848,0.9210279488394123,0.05153846153846145,0.8858739405006965,0.056455898059194834,0.013158766421088229,0.03616147191326455,0.014329836626387153,0.022186366319604092,0.04935490763873824,0.03161174300479832,0.006409914331823579,0.03665941213056548,0.03332324595942483,0.043709642087205576
2,0.05,0.8919696969696972,0.8300538739839236,0.9061515663487987,0.8708025066237378,0.8072285468480486,0.8645003296459342,0.8965892941733776,0.0528571428571428,0.8318133512117909,0.09835051442368298,0.015096222187987684,0.0483754122614755,0.018294747377740707,0.023131647586761356,0.06798663464454031,0.032125398883033195,0.008979294314812475,0.040301095405025376,0.04472996420503474,0.06675601322187215
3,0.075,0.8743750000000001,0.7931950665997608,0.8802432031365756,0.8654633943692008,0.7648087733090206,0.8356818405990238,0.8785030791094267,0.07196202531645571,0.7957259919597055,0.18725598791973597,0.018778114579031675,0.03944053261520349,0.02409821206918472,0.023950773989968366,0.05693210539123297,0.028857443675048652,0.011480417353461182,0.057253618683223095,0.03773810795483524,0.07612924488257596
4,0.1,0.8650946969696964,0.766421215966107,0.86887354439938,0.8595835331097469,0.7339691511181792,0.8150245226526555,0.8678872572240647,0.09270142180094786,0.7683429643573118,0.25483879031480877,0.020797397492730196,0.03161200853606032,0.02629881731068058,0.02706145874911866,0.043169699842268594,0.033022084014088376,0.011155255222167903,0.06815662623113311,0.028512001212324403,0.06057359080975512
5,0.125,0.853200757575758,0.7494030783707695,0.8493562382170325,0.8591130613939356,0.7114661981489837,0.8062519605673156,0.8577972524869731,0.12076045627376418,0.7537684887451568,0.29977621136181853,0.020493151266887187,0.027311855660152665,0.029248644521803306,0.02598550664574286,0.037081276367513474,0.02985196072341809,0.011464653943432565,0.07856211850900596,0.02407102731189463,0.06419461502167802
6,0.15,0.8465909090909092,0.7435210677190658,0.8431853627205392,0.8517131960305874,0.703742952071044,0.8030068083267687,0.8488204642349594,0.16759493670886078,0.7460286155463826,0.33790289544076624,0.019103209509273657,0.024601526591990053,0.024898776551040284,0.025782157945226366,0.030510607404976485,0.03165465327320553,0.009826968439726573,0.09382087294952154,0.019305319280441373,0.07491864682082637
7,0.175,0.8375757575757578,0.7286910932102109,0.8290633693525143,0.8504263218285179,0.6834659470131412,0.7965672046126281,0.8415300805305544,0.1869105691056911,0.7316869590429801,0.3771404535605006,0.021986841942717855,0.02416098215906215,0.032671222822361116,0.02704587950327301,0.03025783092326219,0.03846341174323007,0.014324775193241547,0.11071646150253742,0.019318350166378177,0.08395573543430873
8,0.2,0.8294507575757574,0.724115126552457,0.8152958520825702,0.850945438978044,0.6811787146505993,0.7885575965662251,0.8319564187588816,0.2115402843601895,0.7271542472240164,0.38037664610508837,0.027160975631303326,0.02215376864002218,0.03998848264327143,0.028314834498645188,0.026496669557603738,0.03892375072199926,0.01999653897110693,0.137325922549702,0.01904069387197838,0.10311433947714449


==> plot2/reduction_csv/attacker-newreg-1.0-0.1.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9421047808786095,0.9509852699594451,0.9208524688709642,0.9534988939333178,0.925043742784706,0.9421790620558977,0.0,0.9465796359658001,0.0,0.04529893781171697,0.04508643758728444,0.050488345814781184,0.04083031239947649,0.04996089695716604,0.04077901951215511,0.042466063442362166,0.0,0.042608957426314466,0.0
1,0.025,0.9176515151515151,0.8941470244139853,0.939283296278161,0.8852469306545778,0.9020956871239679,0.8822381404555035,0.9210279488394123,0.05153846153846145,0.8983231691646091,0.04966859345341227,0.013158766421088229,0.021781933662610987,0.014329836626387153,0.022186366319604092,0.031962360363764285,0.022590200912471065,0.006409914331823579,0.03665941213056548,0.017965534239910146,0.03553048155695651
2,0.05,0.8919696969696972,0.8499659711302673,0.9061515663487987,0.8708025066237378,0.8442653052442521,0.8587435515904767,0.8965892941733776,0.0528571428571428,0.8532358424637043,0.09657424993724727,0.015096222187987684,0.038853984239082574,0.018294747377740707,0.023131647586761356,0.0490576457431677,0.03438035369872183,0.008979294314812475,0.040301095405025376,0.03496691909255658,0.06659326670549832
3,0.075,0.8743750000000001,0.8224400657640913,0.8802432031365756,0.8654633943692008,0.8067916935765773,0.8459510114600082,0.8785030791094267,0.07196202531645571,0.8255683401370587,0.15648207191511346,0.018778114579031675,0.03761015061464435,0.02409821206918472,0.023950773989968366,0.04718356432694727,0.03395961644745566,0.011480417353461182,0.057253618683223095,0.03466070541401569,0.06016220691159752
4,0.1,0.8650946969696964,0.8014683753068994,0.86887354439938,0.8595835331097469,0.7766066356143153,0.8388735106625309,0.8678872572240647,0.09270142180094786,0.8039510516109176,0.21052172353665327,0.020797397492730196,0.03342521786444493,0.02629881731068058,0.02706145874911866,0.03677218676488144,0.03890324227910838,0.011155255222167903,0.06815662623113311,0.02832991320361006,0.054448423409014
5,0.125,0.853200757575758,0.782399543934064,0.8493562382170325,0.8591130613939356,0.7509971641091032,0.8292879452959281,0.8577972524869731,0.12076045627376418,0.7866861358460296,0.2668830060008079,0.020493151266887187,0.025263211684642975,0.029248644521803306,0.02598550664574286,0.024805591862817854,0.04007089512736489,0.011464653943432565,0.07856211850900596,0.021346126467750234,0.05190327343903717
6,0.15,0.8465909090909092,0.7787528916066689,0.8431853627205392,0.8517131960305874,0.7439220319221931,0.8309253893047328,0.8488204642349594,0.16759493670886078,0.7813431282325156,0.30175138962186293,0.019103209509273657,0.020655071021884523,0.024898776551040284,0.025782157945226366,0.023956232316408636,0.0399513512592133,0.009826968439726573,0.09382087294952154,0.017041842818914375,0.07496465487289475
7,0.175,0.8375757575757578,0.7658099010170293,0.8290633693525143,0.8504263218285179,0.7298191181461782,0.8196964869626535,0.8415300805305544,0.1869105691056911,0.7697951190794134,0.33356573186289173,0.021986841942717855,0.02239242551712553,0.032671222822361116,0.02704587950327301,0.030036515675178923,0.041836607850256086,0.014324775193241547,0.11071646150253742,0.01682168228208126,0.09376437916427878
8,0.2,0.8294507575757574,0.7577922890516611,0.8152958520825702,0.850945438978044,0.7234455169765862,0.8099780568940811,0.8319564187588816,0.2115402843601895,0.7620679230956795,0.34842086759549795,0.027160975631303326,0.020254039184219648,0.03998848264327143,0.028314834498645188,0.03081397678941555,0.04570585207775368,0.01999653897110693,0.137325922549702,0.015392311260303191,0.12679826099913405


==> plot2/reduction_csv/attacker-newregnf-1.0-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.21133144023856104,0.0614647351935888,0.03261770119156351,0.038703982348521036
1,0.025,0.3702242790434447,0.13199534194565532,0.02736024622757217,0.06304191751701992
2,0.05,0.4292625154448658,0.17952336389771825,0.027418217275890003,0.06738740461445776
3,0.075,0.4593198505119269,0.2000208813896588,0.02560857973140294,0.08729215203815849
4,0.1,0.48150208407966444,0.21279780506318077,0.029691220755765784,0.09710077589844203
5,0.125,0.5015185256121661,0.2520278732328388,0.024214646877623317,0.09003057101340828
6,0.15,0.5044057301140338,0.2334060702053702,0.024140033482144687,0.08222915004292766
7,0.175,0.5110884793727686,0.2369177768810771,0.031057644426537075,0.07992260188826912
8,0.2,0.5172650952101955,0.23212858223608682,0.03770772799803186,0.08138685240536965


==> plot2/reduction_csv/attacker-newregnf-1.0-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9355449433824906,0.9509852699594451,0.9208524688709642,0.9398433921808851,0.9290925092104534,0.9421790620558977,0.0,0.9397325820951827,0.0,0.04529893781171697,0.015810227087620577,0.050488345814781184,0.04083031239947649,0.020206051133660644,0.01839417437951312,0.042466063442362166,0.0,0.015850122124963163,0.0
1,0.025,0.9282386363636367,0.8464906006572405,0.9449541135488705,0.9031906524796348,0.8098128561282816,0.9012920102136988,0.931004263382283,0.0023076923076923075,0.8507673518717709,0.02932520699507761,0.0112059737891756,0.022228165436869368,0.013579909891184974,0.019763913004931993,0.03366939683679848,0.022329904869412404,0.004755418185225795,0.023076923076923075,0.019769283367511773,0.03818348737045987
2,0.05,0.9035984848484852,0.8092614806735261,0.9114493950180951,0.89184038274507,0.7640525103167048,0.8770601233422297,0.9078919943154902,0.0043809523809523795,0.8134738512975541,0.10516941177382545,0.012702079533677788,0.018623739339345698,0.01641410821038754,0.020198945038645864,0.022560317395159592,0.025345865058266737,0.007675133636860904,0.041906948213551176,0.015434702630319019,0.04699523623245133
3,0.075,0.8968181818181818,0.789713883810125,0.901142714823469,0.8904314960303611,0.7421010442918279,0.8612225406126491,0.9004405495026054,0.0006962025316455722,0.7933292856513114,0.14684409344376786,0.011707505076515612,0.02026726621063015,0.015045578751843511,0.02079814282604612,0.026083285687926148,0.029592848640620388,0.007028195128605998,0.002184148779758614,0.018313301597063722,0.06357705500956132
4,0.1,0.8901136363636362,0.7755045247400433,0.8947838650754038,0.8829322931449823,0.728233620473266,0.8461877470831722,0.8933349123638087,0.0109004739336493,0.7787796153587356,0.18367082975073593,0.01472457678367964,0.021695989284322745,0.018461966354613127,0.028550967631613692,0.023564416348287584,0.030338158468457697,0.005899381653194844,0.010204842121781129,0.020057788548763326,0.05581829988675437
5,0.125,0.8877083333333331,0.7696937892227101,0.8926412747573126,0.8802216936019939,0.7196937184269331,0.8446039416934933,0.8896305068687826,0.029657794676806088,0.77206966980156,0.18116095952954608,0.014001378398527099,0.019914095362219934,0.0200390665554127,0.025085977143935664,0.021501013158585356,0.0327292791647154,0.006839721047074306,0.013004118965842163,0.017323680952177414,0.052455463752451914
6,0.15,0.8844318181818182,0.767880936409679,0.8879761486221934,0.8790378866599916,0.7180234306956248,0.8423579232777177,0.8879346281383229,0.037658227848101286,0.7735393908979858,0.1935676828493525,0.017910893765523482,0.016080124403631418,0.02460734661785263,0.024893739402872175,0.02128627389474242,0.026893124851387236,0.01175546564914247,0.02183453965432212,0.010263468138311638,0.05072935987152212
7,0.175,0.8846780303030307,0.7726203821406776,0.8888623384250235,0.8782618391517057,0.7213931404139644,0.8492049920923962,0.8882662245381338,0.044173441734417326,0.7765674736747399,0.18905758282724217,0.0209311831686226,0.018748958093746788,0.028871130598119712,0.027441680957761373,0.026108194981539087,0.02777525794518,0.01518075527090499,0.030547740672029793,0.01109054084190466,0.051695759931671886
8,0.2,0.8848106060606059,0.7707269830997825,0.8880404272875889,0.87993522730273,0.7218026547196746,0.8438816274175054,0.8873709142586458,0.04940758293838862,0.7765533841868647,0.1895969005353714,0.023251124015272545,0.019273486882101974,0.03008449229728775,0.027767011019197756,0.02458524740204787,0.03326157908920059,0.01861468292818329,0.039116930224037255,0.01336253839059607,0.05470114886886426


==> plot2/reduction_csv/attacker-newregnf-1.0-0.1.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9421047808786095,0.9509852699594451,0.9208524688709642,0.9534988939333178,0.925043742784706,0.9421790620558977,0.0,0.9465796359658001,0.0,0.04529893781171697,0.04508643758728444,0.050488345814781184,0.04083031239947649,0.04996089695716604,0.04077901951215511,0.042466063442362166,0.0,0.042608957426314466,0.0
1,0.025,0.9282386363636367,0.8726540075231161,0.9449541135488705,0.9031906524796348,0.8623554126989622,0.8880518700176523,0.931004263382283,0.0023076923076923075,0.8759776106360139,0.03437660490971788,0.0112059737891756,0.017999209324893135,0.013579909891184974,0.019763913004931993,0.02645028044849518,0.01997370954648586,0.004755418185225795,0.023076923076923075,0.01742505129636344,0.03262861854266677
2,0.05,0.9035984848484852,0.8370864207665418,0.9114493950180951,0.89184038274507,0.8179501942297933,0.8659719465653306,0.9078919943154902,0.0043809523809523795,0.840767603652646,0.09530184176267913,0.012702079533677788,0.014150711613192342,0.01641410821038754,0.020198945038645864,0.01797795190170236,0.020570723828114854,0.007675133636860904,0.041906948213551176,0.009861020811462121,0.04621560008130512
3,0.075,0.8968181818181818,0.8223425392784484,0.901142714823469,0.8904314960303611,0.7975770243911297,0.8596074719876304,0.9004405495026054,0.0006962025316455722,0.8254374260209603,0.10770470511414895,0.011707505076515612,0.012372122144665335,0.015045578751843511,0.02079814282604612,0.015561532837906317,0.021251659343600342,0.007028195128605998,0.002184148779758614,0.00835884840830454,0.049942282635682844
4,0.1,0.8901136363636362,0.8122002196818152,0.8947838650754038,0.8829322931449823,0.7860107699364339,0.8515040797309423,0.8933349123638087,0.0109004739336493,0.815960723550441,0.13036877805745653,0.01472457678367964,0.01423028252175051,0.018461966354613127,0.028550967631613692,0.01826460859646516,0.0277652106748776,0.005899381653194844,0.010204842121781129,0.010027435767607264,0.04936171023136398
5,0.125,0.8877083333333331,0.808140158301193,0.8926412747573126,0.8802216936019939,0.7817923206334844,0.8476441208987705,0.8896305068687826,0.029657794676806088,0.8106454111448622,0.13793616366640768,0.014001378398527099,0.015082501770916187,0.0200390665554127,0.025085977143935664,0.02156029761602834,0.031901995397312435,0.006839721047074306,0.013004118965842163,0.008911471816859995,0.04333952662040662
6,0.15,0.8844318181818182,0.8037346584019079,0.8879761486221934,0.8790378866599916,0.7783589740950773,0.8416497354555933,0.8879346281383229,0.037658227848101286,0.8079502602820599,0.13963580336863576,0.017910893765523482,0.015157742750763127,0.02460734661785263,0.024893739402872175,0.02530697384232829,0.027928981908138528,0.01175546564914247,0.02183453965432212,0.01002427251482029,0.04755204910519267
7,0.175,0.8846780303030307,0.8018819975474106,0.8888623384250235,0.8782618391517057,0.7800552957472294,0.8345553773425878,0.8882662245381338,0.044173441734417326,0.8058926349409556,0.1459757198778596,0.0209311831686226,0.017244143694994732,0.028871130598119712,0.027441680957761373,0.030737775347267043,0.04118762863718742,0.01518075527090499,0.030547740672029793,0.014457878057911546,0.05220956290645812
8,0.2,0.8848106060606059,0.7996965779717183,0.8880404272875889,0.87993522730273,0.7798705598474112,0.8293770279231434,0.8873709142586458,0.04940758293838862,0.8032467826556142,0.14893090766926217,0.023251124015272545,0.017792690048977492,0.03008449229728775,0.027767011019197756,0.031033417940178613,0.04326927955274268,0.01861468292818329,0.039116930224037255,0.014648903385604543,0.051451837733407266


==> plot2/reduction_csv/attacker-nfminmax-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.21133144023856104,0.0614647351935888,0.03261770119156351,0.038703982348521036
1,0.025,0.4051526155566952,0.1156734409061231,0.02764800153191673,0.054920374267818456
2,0.05,0.4718222268604632,0.21094779636551322,0.021319965097165196,0.07673781621014625
3,0.075,0.4978749856141794,0.26072568085888936,0.02017096958088107,0.07762068064392878
4,0.1,0.5166848538140708,0.3010536827512862,0.02001929962450663,0.0706604684852165
5,0.125,0.5246924747159877,0.34125593906700125,0.020842288527105342,0.06775839351372978
6,0.15,0.5303818120718337,0.3424279156209203,0.02200648612213805,0.07265902551835146
7,0.175,0.5287746525073322,0.33714124171798937,0.022245218449739285,0.08429997444181853
8,0.2,0.526044048518511,0.339899196558254,0.020734713578787124,0.0757814590238336


==> plot2/reduction_csv/attacker-nfminmax-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9355449433824906,0.9509852699594451,0.9208524688709642,0.9398433921808851,0.9290925092104534,0.9421790620558977,0.0,0.9397325820951827,0.0,0.04529893781171697,0.015810227087620577,0.050488345814781184,0.04083031239947649,0.020206051133660644,0.01839417437951312,0.042466063442362166,0.0,0.015850122124963163,0.0
1,0.025,0.9224053030303037,0.8536229461864113,0.9433244225214945,0.8909574715284267,0.8229919946791077,0.8995429512997477,0.9259213642823308,0.0,0.8577978583928928,0.009757480207617344,0.012000853387326173,0.03622516562414869,0.01305209815795668,0.021527269364159482,0.03544100474739702,0.04380733534500281,0.005529591660469992,0.0,0.034723692035046716,0.039244158131146734
2,0.05,0.8977651515151512,0.8093706489995318,0.9166069882703793,0.869634884336382,0.7567152496802947,0.8883068700359441,0.9021364282330653,0.0,0.8132661439755168,0.013505670788642931,0.015351026131893408,0.026251471778855655,0.017596519852111695,0.02479203148338567,0.026516997940140764,0.03790441237674536,0.008078514692607222,0.0,0.02281009665045839,0.03760469796424134
3,0.075,0.8804734848484848,0.7886665717341071,0.8959837565315791,0.8573237506439589,0.729987257504817,0.8769025760964725,0.8854618664140217,0.0,0.7935069052303796,0.04833543446961719,0.01661793169319877,0.021277305416214913,0.018160481604201726,0.02677460779401365,0.02530355006559222,0.03137335469600521,0.008796642842717818,0.0,0.017546345500269303,0.0571278171137062
4,0.1,0.8757196969696964,0.7797080830183628,0.8930566742028819,0.8497472824548001,0.7187583971624635,0.8712597232132653,0.8792231170061581,9.478672985781977e-05,0.7820701844927855,0.09723905698708807,0.015845330785543576,0.023222135421912045,0.018468369607068626,0.02552639315919523,0.024099604364582562,0.034664249096868036,0.00661992744403517,0.0009478672985781977,0.02244725667328623,0.06535961091236647
5,0.125,0.8742803030303032,0.77639485647958,0.8910817636874061,0.8491524588082733,0.7087035280842973,0.8776300806926004,0.8785551871151118,0.00011406844106463975,0.7799581388647785,0.09648571752912768,0.015482168382394497,0.020096720956448287,0.01913508071701143,0.02506947963196588,0.024930111181855143,0.027266795643415626,0.006167470764251059,0.000651888243337516,0.014644841204263083,0.051626318568397375
6,0.15,0.8781060606060604,0.7714466759319061,0.8955308517357666,0.8520652804481027,0.705039154495074,0.8711901641718157,0.8803647560397916,0.00041139240506329335,0.7754200650406888,0.10415118741770249,0.015425289052308097,0.024263276708196682,0.018351393680122202,0.02443893583397212,0.026248971038665497,0.03761310515876082,0.005911403227037248,0.001244465655182593,0.02129420673824854,0.05037531824429229
7,0.175,0.8816477272727277,0.7628401320754888,0.9000231642207246,0.8542097193719529,0.698850450515352,0.8585397456914434,0.8847181430601612,0.0004607046070460729,0.7661051058781732,0.12974602674108096,0.014799473778074992,0.029923130737210653,0.018072313260332304,0.02348652450534278,0.02896425474336234,0.04756362884410991,0.006689277051956591,0.0010932105312803108,0.024983733466161853,0.04428581361064635
8,0.2,0.885378787878788,0.7599591335121808,0.9037841015041869,0.8577964067973466,0.6995695370857097,0.8507072700962351,0.8891236380862152,0.0013981042654028408,0.7618006842210698,0.14768069939747674,0.01579196246243651,0.02987877760692973,0.01877223675997471,0.023791232227308456,0.030950719084715264,0.04572985774397308,0.00755202887122504,0.002567168218678421,0.024994469605901553,0.040244802902629495


==> plot2/reduction_csv/attacker-uflip-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.21133144023856104,0.0614647351935888,0.03261770119156351,0.038703982348521036
1,0.025,0.2399177459048724,0.05368944809434621,0.026521451197914107,0.02692284599077681
2,0.05,0.2677262414619465,0.05467877723295485,0.025589952262949075,0.03158706373466062
3,0.075,0.2864846151282721,0.063857617873636,0.02813883590337168,0.036456958915304406
4,0.1,0.3020354877540958,0.07207339281702455,0.0271778313341866,0.03783378196856196
5,0.125,0.31973120002837563,0.08319106301446016,0.024786981232303055,0.04449837993951562
6,0.15,0.33535109039091965,0.09426413273549801,0.026170469724113517,0.04609198103612658
7,0.175,0.34927640160458145,0.10712883374079646,0.03026936806482974,0.047790531975022976
8,0.2,0.35762168651572573,0.10962873416926922,0.027261671966123585,0.047048811765319144


==> plot2/reduction_csv/attacker-uflip-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9355449433824906,0.9509852699594451,0.9208524688709642,0.9398433921808851,0.9290925092104534,0.9421790620558977,0.0,0.9397325820951827,0.0,0.04529893781171697,0.015810227087620577,0.050488345814781184,0.04083031239947649,0.020206051133660644,0.01839417437951312,0.042466063442362166,0.0,0.015850122124963163,0.0
1,0.025,0.9424621212121211,0.9260960767799221,0.9555475903345294,0.9227850493395233,0.9264283191101086,0.9255138011233162,0.9458408337280908,0.6209615384615383,0.930719543048322,0.6123055698397816,0.009312593355562986,0.015737909686244934,0.011426200768457824,0.017684028401849083,0.019458332103377343,0.021742834532650093,0.004104405244126481,0.06785601936493732,0.016167849571629853,0.06996946421629588
2,0.05,0.9409469696969697,0.9169365244540536,0.9554610615386863,0.9191526563279218,0.9145489278844523,0.9204127839640721,0.944637612505921,0.6100000000000002,0.9218081769932602,0.5915568458825134,0.01011312691528568,0.02437847956752912,0.011496100569227336,0.018101038549581828,0.025693383818322858,0.030157099141724715,0.004421621118367807,0.03919469246181549,0.021873941194921913,0.039578602724648
3,0.075,0.9406818181818175,0.9112562194020102,0.9554641044217401,0.9184744682848052,0.9053084479297674,0.9200696403943884,0.9438796778777834,0.6134177215189875,0.9157465672244087,0.5984309538929468,0.009886672214885059,0.0283488148909818,0.01150479791581334,0.017740263155608185,0.029685117151914842,0.03585069023994382,0.004575699817611139,0.0372070041367686,0.024662661848862774,0.03486561807285994
4,0.1,0.9403409090909086,0.9078646563724136,0.9555724720825072,0.9175112120986847,0.8978336931184887,0.9227242316993867,0.9434438654666034,0.615829383886256,0.9116641988716632,0.5940429776581538,0.010192068330663181,0.02045536630932922,0.012267002060878935,0.017819430020500935,0.024723592254563248,0.02520911449627208,0.004504022920384458,0.02593060629360892,0.01812671473132338,0.027379824946816244
5,0.125,0.939185606060606,0.8985501989398156,0.9549285553855147,0.9155432104279939,0.8864289040651131,0.9165375921166178,0.9422501184272855,0.6175665399239545,0.9021554695095366,0.5934479813897006,0.009739034007711615,0.029043143198671278,0.011385079317422036,0.017005145615447775,0.03130885992317838,0.034499904203376675,0.004308123306948607,0.029099078898445804,0.02730065188830744,0.028384649928470344
6,0.15,0.9383901515151514,0.8924153492243657,0.9550563168438347,0.9134130094129478,0.8759951321856849,0.9169641755202277,0.942122216958787,0.6123101265822783,0.8952500376359452,0.5912905067817775,0.010213216173170033,0.02784340384354145,0.01203466389632592,0.018733556268057935,0.03185085990544403,0.03188072126140937,0.004602335190324836,0.025973193629376386,0.026182070391378175,0.024760644081404843
7,0.175,0.9373484848484847,0.8859257402634896,0.9540072723692603,0.9123447215342153,0.8690834822037101,0.9110311961714808,0.9406442444339171,0.6171815718157176,0.8892833441935547,0.5873989655832271,0.010518104616067826,0.03481787304686398,0.012582433346212939,0.019179983455607202,0.03462167530211164,0.04405980659106463,0.004875972101696151,0.026862773622353883,0.03198630593153452,0.025697378090422236
8,0.2,0.9370454545454546,0.8795055566971335,0.9539578609822981,0.911729858228496,0.8607665877556941,0.9074596795501663,0.9404500236854573,0.6165639810426541,0.8841440944137369,0.5900780098273565,0.009839798622874216,0.041330961777712366,0.01163101049765561,0.018085798010487195,0.04377524443195272,0.04615746812100214,0.00511810300761727,0.023119238989894896,0.040597018720614296,0.023269272628955142


==> plot2/reduction_csv/attacker-usel-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.21133144023856104,0.062397547578343586,0.03261770119156351,0.0391755974682813
1,0.025,0.244650903382893,0.055608474020250494,0.02605762217607819,0.030700603445027987
2,0.05,0.2658390796454046,0.0692320323158621,0.02617867245582124,0.03729212720505551
3,0.075,0.2850581796838702,0.0902657868376073,0.024424603258797497,0.043287126162854565
4,0.1,0.3039594011035418,0.11318733790027975,0.028906629926973026,0.04909620296798661
5,0.125,0.3123593535302208,0.12776013064057437,0.02495020844074155,0.046955714587758345
6,0.15,0.3232756848433179,0.1411083725500439,0.02257180305407421,0.04876725313887752
7,0.175,0.33274165484515017,0.15965980344953712,0.027628778066032308,0.05303881616800533
8,0.2,0.33850986919485293,0.1682039954814605,0.02487878234489979,0.05474187024136592


==> plot2/reduction_csv/attacker-usel-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9355449433824906,0.9509852699594451,0.9208524688709642,0.9398433921808851,0.9290925092104534,0.9421790620558977,0.0,0.9397325820951827,0.0,0.04529893781171697,0.015810227087620577,0.050488345814781184,0.04083031239947649,0.020206051133660644,0.01839417437951312,0.042466063442362166,0.0,0.015850122124963163,0.0
1,0.025,0.9432196969696963,0.9191375218136567,0.9557003322226304,0.9244582518322573,0.9193372284403232,0.9188959817643949,0.9462150639507343,0.3726923076923077,0.9236810493492681,0.39796412251076146,0.009555321494831877,0.023439138065668386,0.011382401548235886,0.017460457376136874,0.023571522242390657,0.02998570334180232,0.003941208995946778,0.06426436456532872,0.022570143375587867,0.06182623857542215
2,0.05,0.943276515151515,0.9095680434273972,0.9569198471092032,0.9227705331544708,0.904298337406764,0.9174159008427653,0.9462671719564187,0.3851428571428568,0.9145321802417983,0.4072747610728775,0.00974825605165565,0.025628543679552303,0.011352420954898499,0.018126552760028867,0.029113939680130384,0.029357454834530904,0.004317142405552645,0.04749999547931858,0.02451976782450611,0.04334595092950686
3,0.075,0.9435795454545449,0.904581684262196,0.9578378153181223,0.9221529360652516,0.8934016462978253,0.921160887253734,0.9461061108479398,0.3852531645569619,0.9077952673888844,0.4113395248648661,0.009529939235896859,0.015583529138330913,0.0107830568648631,0.018198253136085005,0.021055790287329443,0.021490050798660683,0.004092126861455989,0.03722847590118951,0.014345285613906964,0.033502270069648406
4,0.1,0.9430492424242419,0.8921935207099024,0.957611585263341,0.9211562469912228,0.8756863328989908,0.9166300454766492,0.9460208432022738,0.3882938388625593,0.8960849660714555,0.4160312741783722,0.009125815388851303,0.016461700791722447,0.011046219309200323,0.01664350921587575,0.02583258306626296,0.02035091167708929,0.0043869955743774,0.032342562909404675,0.012613917918611463,0.03028248863769315
5,0.125,0.9426704545454547,0.8872236238247617,0.9582569172905626,0.9192716132442547,0.8707504845532084,0.9117055258369935,0.9452344860255806,0.38806083650190104,0.8900922281656064,0.4218137512784263,0.01064198938159488,0.018082366752014828,0.011563093291410795,0.018824187687327118,0.025265546896529024,0.022929489369960344,0.0040002769593792,0.03187096419154281,0.013324683750242773,0.028267811825364697
6,0.15,0.9424810606060607,0.8733784651998687,0.9581402672029483,0.9189767110421784,0.8526846008279159,0.9045180910574538,0.9454666035054474,0.386993670886076,0.878727358592005,0.4257911685209349,0.010542104463976335,0.018382775059416247,0.01117519129392806,0.0189255640286235,0.02514076850647692,0.028069177172942824,0.0036922925179074403,0.028462520101376045,0.017691309000787043,0.02682931131422633
7,0.175,0.9422727272727274,0.8702078120663281,0.9588434277948394,0.917352888329343,0.8489639970828593,0.9019427276890035,0.9448981525343438,0.3891327913279134,0.8739124064046205,0.4281188678837001,0.010420509489572958,0.021271187589990644,0.011593349250025382,0.01908846716996605,0.02718834942201229,0.028228922402777534,0.00448181743134314,0.02202005354218311,0.019118131243037385,0.024966537006837073
8,0.2,0.9421401515151515,0.8608016065801835,0.9590460522627303,0.9166684362689446,0.8378435060488162,0.8951632929543797,0.9444860255802935,0.3894549763033174,0.8639951348988539,0.4303411740916206,0.01029420600499093,0.022345746600292465,0.01187653247292846,0.01891838350570949,0.026301617088759492,0.032620521724651214,0.005210885391711743,0.024353888549902097,0.020082146877694447,0.022075556568932227


==> plot2/reduction_csv/noise-usel-0.01-EO-gap.csv <==
,noise level,EO_gap_tr,EO_gap_test_EO,std_EO_gap_tr,std_EO_gap_test_EO
0,0.0,0.21133144023856104,0.0614647351935888,0.03261770119156351,0.038703982348521036
1,0.025,0.2502610718924335,0.05811431962181438,0.02807321966894782,0.03192183524618372
2,0.05,0.27785064461036485,0.08109980853664325,0.026426888393854455,0.04623567865500068
3,0.075,0.29967547880847767,0.1065853794034351,0.026762477173983463,0.04367169985655032
4,0.1,0.3154291455073397,0.1346388933167473,0.024007927775618148,0.052444781107426244
5,0.125,0.327250872752465,0.15015443733757622,0.02736210486185084,0.05680028463421234
6,0.15,0.33296501261508227,0.16473595446412387,0.02559765891262394,0.05935407778859938
7,0.175,0.3473574751125363,0.18345645491187443,0.027659666977338217,0.057822574616998204
8,0.2,0.3514860616716829,0.1947617473927337,0.023877688337245337,0.054602509946750984


==> plot2/reduction_csv/noise-usel-0.01.csv <==
,noise level,acc_normal,acc_normal (EO),acc_group_0,acc_group_1,acc_group_0(EO),acc_group_1(EO),acc_normal_tr_cl,acc_normal_p,acc_normal_tr_cl(EO),acc_normal_p(EO),std_acc_normal,std_acc_normal (EO),std_acc_group_0,std_acc_group_1,std_acc_group_0(EO),std_acc_group_1(EO),std_acc_normal_tr_cl,std_acc_normal_p,std_acc_normal_tr_cl(EO),std_acc_normal_p(EO)
0,0.0,0.9389393939393935,0.9355449433824906,0.9509852699594451,0.9208524688709642,0.9398433921808851,0.9290925092104534,0.9421790620558977,0.0,0.9397325820951827,0.0,0.04529893781171697,0.015810227087620577,0.050488345814781184,0.04083031239947649,0.020206051133660644,0.01839417437951312,0.042466063442362166,0.0,0.015850122124963163,0.0
1,0.025,0.9430681818181819,0.9175868555463274,0.9560221829776233,0.9235569738136635,0.916838147881064,0.9185535243198518,0.9462813832306963,0.25519230769230755,0.9217403281323758,0.2887740140058297,0.009809188513595225,0.026888662084386027,0.011596310801139117,0.017884583201366707,0.03008708445831879,0.029400104150206198,0.003726949839686683,0.05667023952706136,0.027123825363608606,0.06604885909160078
2,0.05,0.9425378787878786,0.9056046948775586,0.9568449757000949,0.9210100352748788,0.8959299219949916,0.9198944728467648,0.9461724301279015,0.24809523809523779,0.9101546807803169,0.28940396717245986,0.01007666084956959,0.0166299761441863,0.011264743660382106,0.018619630250540666,0.0217090188111324,0.022787294481635648,0.004175906688307398,0.03881888448448872,0.015153100941749325,0.04211902063448486
3,0.075,0.9425378787878783,0.8948346688967055,0.9575226400480763,0.9200553024209125,0.8809600302960665,0.9155505498908361,0.9458882046423498,0.25120253164556966,0.898813381351728,0.29748969795593283,0.009818049437562445,0.01560706219538934,0.010982052306695826,0.019070819198479794,0.02183685937802156,0.0224559078334923,0.00400308644926907,0.03497618214082851,0.012820774695942285,0.03380570228931307
4,0.1,0.9424053030303031,0.8823278494024656,0.9576333320909537,0.9195130943849137,0.865130967402421,0.9081283627070763,0.9454618664140219,0.24691943127962085,0.8865511793068436,0.3022890724666744,0.010488489624813803,0.026035428937399015,0.011516254147708025,0.019229793175961095,0.03206703086267122,0.03036974926769183,0.004801090723358644,0.030710717259231662,0.025030139607560155,0.03152380494858965
5,0.125,0.9422159090909088,0.874245757922776,0.9583921593000945,0.9179041901646547,0.8538324366138356,0.9046982184652432,0.9451539554713401,0.2517870722433458,0.8783850308855348,0.31283700761184585,0.010396194090130975,0.02133817952012736,0.01072563360285542,0.019501916922407492,0.025941339273190884,0.03231185447058093,0.004543947810031958,0.023597672447943373,0.01924370921857442,0.025426352828956784
6,0.15,0.9416098484848484,0.8666134891377569,0.9582840412228174,0.9166349282828794,0.8457742474014731,0.8978866172136981,0.9445807674088111,0.25487341772151895,0.869912039130772,0.32267348881449004,0.010338739315649086,0.021207122041386434,0.011348967434464237,0.020296023694351076,0.025950319565184874,0.033237935572233826,0.005368912601239891,0.022247223978508028,0.017599189694026244,0.025506675044248812
7,0.175,0.9419318181818187,0.8577230304766585,0.958873281002155,0.9165244578375674,0.8332381392749536,0.8941582062628153,0.9443202273803886,0.24953929539295397,0.860809666184901,0.3252159421471111,0.010499279357928874,0.021623619161043297,0.011855630806676063,0.018552520002749272,0.02672721781374928,0.03204588904432283,0.004834384549261923,0.019115031853581297,0.019149035129304586,0.020677677645449748
8,0.2,0.940265151515151,0.8466413827962637,0.9583684153566481,0.9131464917058029,0.8236201050961851,0.8809603136169194,0.9429843675982944,0.25284360189573446,0.8510158198026325,0.3304184543197669,0.011126557111848267,0.02074625202345575,0.012007183876504672,0.02066167290612257,0.02574345300560358,0.03592356479189024,0.005383679296601545,0.019878923252130035,0.021059857550704837,0.024591121780230384


==> plot2/subgroups/eominmaxloss-subgroups.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,0.0,0.0,0.0,100.0
1,0.05,0.0,0.0,0.0,100.0
2,0.075,0.0,0.0,0.0,100.0
3,0.1,0.0,0.0,0.0,100.0
4,0.125,0.0,0.0,0.0,100.0
5,0.15,0.0,0.0,0.0,100.0
6,0.175,0.0,0.0,0.0,100.0
7,0.2,0.0,0.0,0.0,100.0


==> plot2/subgroups/eominmaxlossnf100-subgroups.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,0.0,0.0,3.75,96.25
1,0.05,0.0,0.0,3.89,96.11
2,0.075,0.0,0.01,4.1,95.89
3,0.1,0.0,0.0,4.44,95.56
4,0.125,0.0,0.0,5.56,94.44
5,0.15,0.0,0.0,6.09,93.91
6,0.175,0.0,0.0,7.06,92.94
7,0.2,0.0,0.0,6.99,93.01


==> plot2/subgroups/minmax2-subgroups.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,42.65,2.56,5.54,49.38
1,0.05,33.9,2.47,4.34,59.38
2,0.075,29.29,3.61,4.63,62.56
3,0.1,27.03,5.73,4.66,62.59
4,0.125,25.09,8.62,4.5,61.82
5,0.15,24.76,10.15,3.99,60.83
6,0.175,24.82,12.09,3.92,59.25
7,0.2,24.38,14.15,3.79,57.73


==> plot2/subgroups/newreg-1.0-subgroups.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,67.71,1.23,11.9,19.22
1,0.05,60.57,2.48,12.09,24.91
2,0.075,56.55,4.55,11.68,27.24
3,0.1,55.87,6.44,12.68,24.83
4,0.125,55.02,7.18,13.83,23.95
5,0.15,56.91,7.64,16.03,19.33
6,0.175,52.9,9.91,16.4,20.84
7,0.2,49.6,12.6,15.88,21.92


==> plot2/subgroups/newregnf-1.0-subgroups.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,23.83,4.6,3.24,68.68
1,0.05,20.91,13.43,3.27,62.44
2,0.075,25.96,15.56,3.59,54.93
3,0.1,27.41,16.98,4.69,50.89
4,0.125,20.88,22.33,4.66,52.24
5,0.15,22.33,25.09,5.56,47.01
6,0.175,20.99,29.01,5.61,44.35
7,0.2,21.24,31.1,6.1,41.57


==> plot2/subgroups/nfminmax-subgroups.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,34.14,6.02,5.26,55.55
1,0.05,26.83,6.57,6.93,60.59
2,0.075,24.1,10.82,4.98,59.88
3,0.1,23.09,12.81,4.23,59.77
4,0.125,22.52,14.94,3.83,58.73
5,0.15,22.12,18.11,3.75,55.85
6,0.175,22.18,19.66,3.9,54.4
7,0.2,22.64,20.48,4.0,53.02


==> plot2/subgroups/uflip-subgroups.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,31.84,28.02,23.04,17.02
1,0.05,31.66,27.86,24.34,16.09
2,0.075,31.2,28.45,24.08,16.25
3,0.1,30.74,29.14,23.82,16.26
4,0.125,30.9,29.02,23.97,16.15
5,0.15,31.09,28.48,23.89,16.48
6,0.175,31.08,29.08,23.89,15.92
7,0.2,31.27,28.72,24.14,15.88


==> plot2/subgroups/usel-noise-subgroups.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,29.93,29.95,12.64,27.75
1,0.05,28.82,30.67,11.91,28.54
2,0.075,29.07,30.82,12.14,27.8
3,0.1,28.27,31.37,12.16,28.06
4,0.125,29.14,31.15,12.16,27.65
5,0.15,29.05,31.3,11.57,28.04
6,0.175,29.01,30.83,12.09,28.07
7,0.2,28.71,30.85,12.03,28.43


==> plot2/subgroups/usel-subgroups.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,28.8,31.39,14.74,25.13
1,0.05,28.62,31.6,16.05,23.8
2,0.075,29.16,31.05,15.96,23.79
3,0.1,28.76,31.1,16.09,23.95
4,0.125,29.1,31.44,15.88,23.56
5,0.15,29.18,30.86,15.94,23.94
6,0.175,28.95,31.0,16.0,24.09
7,0.2,29.02,30.98,16.23,23.75


==> plot2/subgroups_adults/eominmaxloss-subgroups-adults.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,0.02,0.0,1.3,98.68
1,0.05,0.02,0.0,0.94,99.06
2,0.075,1.16,1.0,1.12,96.54
3,0.1,1.58,1.12,1.04,96.08
4,0.125,2.56,10.18,1.14,86.04
5,0.15,2.24,10.14,1.02,86.48
6,0.175,1.0,42.36,1.12,55.64
7,0.2,1.0,42.06,1.04,56.1


==> plot2/subgroups_adults/eominmaxlossnf-subgroups-adults.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,0.28,10.68,0.06,88.88
1,0.05,0.28,21.42,0.0,78.12
2,0.075,3.8,49.48,0.88,45.8
3,0.1,3.22,52.4,0.62,43.78
4,0.125,6.86,63.2,0.94,28.94
5,0.15,6.16,63.4,0.76,29.66
6,0.175,11.04,66.74,0.7,21.52
7,0.2,10.0,67.5,0.62,22.1


==> plot2/subgroups_adults/minmax2-subgroups-adults.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,7.9,39.9,1.12,51.24
1,0.05,7.74,39.82,1.16,51.24
2,0.075,7.1,41.64,1.3,49.86
3,0.1,7.0,41.86,1.28,49.98
4,0.125,6.84,42.48,1.34,49.48
5,0.15,6.72,42.6,1.26,49.5
6,0.175,6.7,42.82,1.14,49.12
7,0.2,6.66,42.84,1.06,49.14


==> plot2/subgroups_adults/newreg-0.1-subgroups-adults.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,0.0,42.82,0.0,57.18
1,0.05,0.0,42.92,0.0,57.08
2,0.075,0.0,46.08,0.0,53.92
3,0.1,0.0,46.56,0.0,53.44
4,0.125,0.0,47.26,0.0,52.72
5,0.15,0.0,47.58,0.0,52.38
6,0.175,0.0,47.82,0.0,52.16
7,0.2,0.0,46.78,0.0,53.2


==> plot2/subgroups_adults/newregnf-0.1-subgroups-adults.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,0.0,69.74,0.0,30.26
1,0.05,0.0,68.52,0.0,31.48
2,0.075,0.14,70.02,0.0,29.82
3,0.1,0.94,72.16,0.0,26.96
4,0.125,1.12,72.98,0.0,25.9
5,0.15,1.04,73.8,0.0,25.02
6,0.175,1.4,74.6,0.0,24.14
7,0.2,1.24,74.06,0.0,24.68


==> plot2/subgroups_adults/nfminmax-subgroups-adults.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,18.1,51.9,3.54,26.46
1,0.05,16.1,51.94,3.5,28.46
2,0.075,20.3,52.22,3.7,23.7
3,0.1,22.4,52.88,3.68,21.28
4,0.125,24.66,52.9,3.62,18.9
5,0.15,24.92,52.96,3.64,18.54
6,0.175,26.44,52.92,3.72,17.0
7,0.2,25.98,52.7,3.88,17.54


==> plot2/subgroups_adults/uflip-subgroups-adults.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,23.24,45.6,4.36,26.84
1,0.05,23.42,45.12,4.28,27.24
2,0.075,23.36,44.94,4.42,27.32
3,0.1,23.3,45.02,4.34,27.4
4,0.125,23.42,44.84,4.38,27.3
5,0.15,23.62,44.86,4.34,27.24
6,0.175,23.48,44.96,4.44,27.2
7,0.2,23.34,45.1,4.42,27.0


==> plot2/subgroups_adults/usel-noise-subgroups-adults.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,29.3,54.5,4.14,12.02
1,0.05,29.6,54.42,3.86,12.1
2,0.075,29.54,54.38,4.04,12.14
3,0.1,29.4,54.4,4.2,12.04
4,0.125,29.44,54.32,4.14,12.24
5,0.15,29.52,54.44,4.0,11.98
6,0.175,29.46,54.4,4.02,12.18
7,0.2,29.46,54.3,4.02,12.04


==> plot2/subgroups_adults/usel-subgroups-adults.csv <==
,noise level,group_0_class_0,group_0_class_1,group_1_class_0,group_1_class_1
0,0.025,44.98,23.52,27.22,4.32
1,0.05,45.02,23.62,27.02,4.38
2,0.075,44.82,23.32,27.38,4.48
3,0.1,45.2,23.24,27.24,4.42
4,0.125,45.14,23.4,27.08,4.32
5,0.15,44.66,23.56,27.38,4.42
6,0.175,44.9,23.58,27.18,4.4
7,0.2,44.98,23.42,27.3,4.4

